Projected NA62 sensitivity to heavy neutral lepton production in $K^+ \to \pi^0 e^+ N$ decays

Heavy neutral leptons (HNLs) appear in many extensions of the Standard Model of particle physics. In this study, we investigate to which extent the NA62 experiment at CERN could improve the existing bounds on the HNL mixing angle $|U_e|^2$ by performing a missing mass search in $K^+ \to \pi^0 e^+ N$ decays in flight. We show that the limit $|U_e|^2 \simeq 2\times 10^{-6}$ can be reached with the currently available data in the mass range 125 -- 144 MeV, which is currently not well covered by production searches. Future data, together with a dedicated trigger and/or improvements in rejection of out-of-acceptance photons, can improve this limit by another order of magnitude.

==> figures/bincontents.dat <==
x	y	data
0.001	0.0016666666666666668	29.028807008255832
0.003	0.0016666666666666668	24.8136776761408
0.005	0.0016666666666666668	24.1909529598774
0.007	0.0016666666666666668	23.760979432740502
0.009	0.0016666666666666668	23.41121536634162
0.011	0.0016666666666666668	23.14223298468121
0.013	0.0016666666666666668	22.918488411611957
0.015	0.0016666666666666668	22.70976938296698
0.017	0.0016666666666666668	22.50383796053389
0.019	0.0016666666666666668	22.276133397892117
0.021	0.0016666666666666668	22.115293729914065
0.023	0.0016666666666666668	21.97309593735714
0.025	0.0016666666666666668	21.82686566712556
0.027	0.0016666666666666668	21.652867582880237
0.029	0.0016666666666666668	21.581079639061592
0.031	0.0016666666666666668	21.374027301009917
0.033	0.0016666666666666668	21.3357451144389
0.035	0.0016666666666666668	21.158775066402956
0.037	0.0016666666666666668	20.999760563757615
0.039	0.0016666666666666668	20.872547539662165
0.041	0.0016666666666666668	20.742332899663637
0.043	0.0016666666666666668	20.669073607862988
0.045	0.0016666666666666668	20.51531873251348
0.047	0.0016666666666666668	20.232242840476598
0.049	0.0016666666666666668	20.163775041199138
0.051	0.0016666666666666668	20.102904326112117
0.053	0.0016666666666666668	20.102904326112114
0.055	0.0016666666666666668	19.968775026145412
0.057	0.0016666666666666668	19.695344976400833
0.059	0.0016666666666666668	19.81382658002136
0.061	0.0016666666666666668	19.380030965286966
0.063	0.0016666666666666668	19.486253178542274
0.065	0.0016666666666666668	19.413932516962646
0.067	0.0016666666666666668	18.903106893196657
0.069	0.0016666666666666668	19.14822935122964
0.071	0.0016666666666666668	18.874936016229967
0.073	0.0016666666666666668	18.538463779608747
0.075	0.0016666666666666668	18.686883784727023
0.077	0.0016666666666666668	18.455082170669698
0.079	0.0016666666666666668	18.31532022829454
0.081	0.0016666666666666668	18.518261072291228
0.083	0.0016666666666666668	18.181788835670016
0.085	0.0016666666666666668	18.15280129879677
0.087	0.0016666666666666668	18.09217667698033
0.089	0.0016666666666666668	17.76193499010975
0.091	0.0016666666666666668	17.33449097528281
0.093	0.0016666666666666668	16.418200243408656
0.095	0.0016666666666666668	16.823665351516823
0.097	0.0016666666666666668	16.823665351516823
0.099	0.0016666666666666668	17.111347423968603
0.101	0.0016666666666666668	16.0127351353005
0.103	0.0016666666666666668	16.929025867174648
0.105	0.0016666666666666668	16.2358786866147
0.107	0.0016666666666666668	16.2358786866147
0.109	0.0016666666666666668	15.319587954740546
0.001	0.005	28.95956049559153
0.003	0.005	25.216327792569295
0.005	0.005	24.57265251092651
0.007	0.005	24.145808772627944
0.009	0.005	23.815863897901398
0.011	0.005	23.53351155036329
0.013	0.005	23.281829464348238
0.015	0.005	23.08833264981175
0.017	0.005	22.87051204447639
0.019	0.005	22.650975645786296
0.021	0.005	22.525965246212802
0.023	0.005	22.36927672961135
0.025	0.005	22.20458624660007
0.027	0.005	22.07185833088229
0.029	0.005	21.895360902374325
0.031	0.005	21.769268175342223
0.033	0.005	21.65818203294373
0.035	0.005	21.475507056814063
0.037	0.005	21.378711150322346
0.039	0.005	21.238481809013695
0.041	0.005	21.123215764366464
0.043	0.005	20.992911221912042
0.045	0.005	20.904962198346446
0.047	0.005	20.742332899663637
0.049	0.005	20.62040220148717
0.051	0.005	20.504176555960246
0.053	0.005	20.428559149557664
0.055	0.005	20.268347845118715
0.057	0.005	20.228559595060304
0.059	0.005	20.00171918186477
0.061	0.005	19.954316942970184
0.063	0.005	19.919745598905095
0.065	0.005	19.68268657952891
0.067	0.005	19.650321295026878
0.069	0.005	19.317788656409746
0.071	0.005	19.413932516962653
0.073	0.005	19.180317665781143
0.075	0.005	19.362639222575098
0.077	0.005	18.995888626647623
0.079	0.005	18.83113339357157
0.081	0.005	18.596732687732725
0.083	0.005	18.577684492762028
0.085	0.005	18.41063040809887
0.087	0.005	17.993736604167076
0.089	0.005	17.884537312202085
0.091	0.005	18.181788835670016
0.093	0.005	17.884537312202085
0.095	0.005	17.516812532076766
0.097	0.005	17.399029496420383
0.099	0.005	17.33449097528281
0.101	0.005	16.235878686614708
0.103	0.005	16.2358786866147
0.105	0.005	15.725053062848712
0.107	0.005	16.012735135300492
0.109	0.005	15.725053062848712
0.001	0.008333333333333333	28.493717064915838
0.003	0.008333333333333333	24.755508906064357
0.005	0.008333333333333333	24.128330730135055
0.007	0.008333333333333333	23.702678161633305
0.009	0.008333333333333333	23.332765614319346
0.011	0.008333333333333333	23.04004964934027
0.013	0.008333333333333333	22.792941093335656
0.015	0.008333333333333333	22.59163906479278
0.017	0.008333333333333333	22.435982098834014
0.019	0.008333333333333333	22.238777611348347
0.021	0.008333333333333333	22.03678787200163
0.023	0.008333333333333333	21.861339194495432
0.025	0.008333333333333333	21.668726946120348
0.027	0.008333333333333333	21.596231444082193
0.029	0.008333333333333333	21.465917212409448
0.031	0.008333333333333333	21.304782888834932
0.033	0.008333333333333333	21.202910343228826
0.035	0.008333333333333333	21.089470231101277
0.037	0.008333333333333333	20.98601464285298
0.039	0.008333333333333333	20.785536162672535
0.041	0.008333333333333333	20.746738193131552
0.043	0.008333333333333333	20.518084986006375
0.045	0.008333333333333333	20.431575743097092
0.047	0.008333333333333333	20.190961181503294
0.049	0.008333333333333333	20.26123037734985
0.051	0.008333333333333333	20.094500915315738
0.053	0.008333333333333333	19.791226748104116
0.055	0.008333333333333333	19.86288273701055
0.057	0.008333333333333333	19.630387080126063
0.059	0.008333333333333333	19.630387080126063
0.061	0.008333333333333333	19.43046181891386
0.063	0.008333333333333333	19.317788656409746
0.065	0.008333333333333333	19.211408252851175
0.067	0.008333333333333333	18.970246196034285
0.069	0.008333333333333333	19.008467408854482
0.071	0.008333333333333333	18.874936016229967
0.073	0.008333333333333333	18.65179246491575
0.075	0.008333333333333333	18.70397821808632
0.077	0.008333333333333333	18.237358686824827
0.079	0.008333333333333333	18.237358686824827
0.081	0.008333333333333333	17.958645284355807
0.083	0.008333333333333333	18.34001284088491
0.085	0.008333333333333333	17.958645284355814
0.087	0.008333333333333333	17.670963211904024
0.089	0.008333333333333333	17.62217304773459
0.091	0.008333333333333333	16.823665351516823
0.093	0.008333333333333333	17.191390131642137
0.095	0.008333333333333333	16.823665351516823
0.097	0.008333333333333333	16.70588231586044
0.099	0.008333333333333333	16.2358786866147
0.101	0.008333333333333333	16.705882315860446
0.103	0.008333333333333333	15.725053062848712
0.105	0.008333333333333333	16.418200243408656
0.107	0.008333333333333333	16.2358786866147
0.109	0.008333333333333333	16.012735135300492
0.001	0.011666666666666667	27.910062086362945
0.003	0.011666666666666667	24.180158061951527
0.005	0.011666666666666667	23.526717122811874
0.007	0.011666666666666667	23.12608080634925
0.009	0.011666666666666667	22.776908685804607
0.011	0.011666666666666667	22.50003856386614
0.013	0.011666666666666667	22.229840113921274
0.015	0.011666666666666667	22.026450291343295
0.017	0.011666666666666667	21.801930487804825
0.019	0.011666666666666667	21.655528338330264
0.021	0.011666666666666667	21.486055677834806
0.023	0.011666666666666667	21.233090960378817
0.025	0.011666666666666667	21.186056011673845
0.027	0.011666666666666667	21.0082567915867
0.029	0.011666666666666667	20.930889576602585
0.031	0.011666666666666667	20.7177506562583
0.033	0.011666666666666667	20.62040220148717
0.035	0.011666666666666667	20.48722699764647
0.037	0.011666666666666667	20.268347845118715
0.039	0.011666666666666667	20.127698984725328
0.041	0.011666666666666667	20.13582911080858
0.043	0.011666666666666667	19.949450753319013
0.045	0.011666666666666667	19.791226748104116
0.047	0.011666666666666667	19.791226748104116
0.049	0.011666666666666667	19.63707606827686
0.051	0.011666666666666667	19.44672233978564
0.053	0.011666666666666667	19.53171555261903
0.055	0.011666666666666667	19.169735556450604
0.057	0.011666666666666667	19.24156129102186
0.059	0.011666666666666667	18.88912065122192
0.061	0.011666666666666667	18.957174114466934
0.063	0.011666666666666667	18.518261072291228
0.065	0.011666666666666667	18.73731463835391
0.067	0.011666666666666667	18.558266406904927
0.069	0.011666666666666667	18.410630408098864
0.071	0.011666666666666667	18.181788835670023
0.073	0.011666666666666667	18.31532022829454
0.075	0.011666666666666667	17.804494604528546
0.077	0.011666666666666667	17.516812532076766
0.079	0.011666666666666667	17.62217304773459
0.081	0.011666666666666667	17.958645284355807
0.083	0.011666666666666667	17.399029496420383
0.085	0.011666666666666667	17.33449097528282
0.087	0.011666666666666667	17.33449097528281
0.089	0.011666666666666667	16.418200243408656
0.091	0.011666666666666667	17.33449097528281
0.093	0.011666666666666667	16.572350923235916
0.095	0.011666666666666667	16.2358786866147
0.097	0.011666666666666667	16.418200243408656
0.099	0.011666666666666667	15.319587954740546
0.101	0.011666666666666667	16.0127351353005
0.103	0.011666666666666667	16.012735135300492
0.105	0.011666666666666667	16.012735135300492
0.107	0.011666666666666667	14.626440774180601
0.109	0.011666666666666667	15.319587954740546
0.001	0.015	27.3593905263726
0.003	0.015	23.59394496149684
0.005	0.015	22.993740876022223
0.007	0.015	22.54978898611076
0.009	0.015	22.209688298483965
0.011	0.015	21.956190463222114
0.013	0.015	21.670473671455287
0.015	0.015	21.505796578641043
0.017	0.015	21.26892757554786
0.019	0.015	21.081639337520723
0.021	0.015	21.00656331108037
0.023	0.015	20.785536162672535
0.025	0.015	20.728999368794174
0.027	0.015	20.47287954923833
0.029	0.015	20.336867791555473
0.031	0.015	20.171618218660164
0.033	0.015	20.08602628832476
0.035	0.015	19.883936146208388
0.037	0.015	19.76810433068326
0.039	0.015	19.756339489103677
0.041	0.015	19.524280574131513
0.043	0.015	19.546421700008732
0.045	0.015	19.32692113997302
0.047	0.015	19.28987986829267
0.049	0.015	18.93050586738477
0.051	0.015	18.874936016229963
0.053	0.015	18.84594847935671
0.055	0.015	18.83113339357157
0.057	0.015	18.737314638353915
0.059	0.015	18.433103263950926
0.061	0.015	18.47658837589066
0.063	0.015	18.02763815584276
0.065	0.015	18.02763815584276
0.067	0.015	18.152801298796764
0.069	0.015	18.09217667698033
0.071	0.015	17.516812532076774
0.073	0.015	18.02763815584276
0.075	0.015	17.399029496420383
0.077	0.015	17.26549810379586
0.079	0.015	16.823665351516823
0.081	0.015	17.111347423968603
0.083	0.015	16.70588231586044
0.085	0.015	17.02433604697898
0.087	0.015	16.572350923235916
0.089	0.015	15.725053062848712
0.091	0.015	16.235878686614704
0.093	0.015	15.725053062848712
0.095	0.015	16.418200243408656
0.097	0.015	15.725053062848712
0.099	0.015	16.572350923235916
0.101	0.015	14.62644077418061
0.103	0.015	NaN
0.105	0.015	NaN
0.107	0.015	NaN
0.109	0.015	15.725053062848712
0.001	0.018333333333333333	26.858760920396847
0.003	0.018333333333333333	23.13580338648165
0.005	0.018333333333333333	22.488167852004583
0.007	0.018333333333333333	22.088655713948793
0.009	0.018333333333333333	21.696314902639173
0.011	0.018333333333333333	21.4398853736915
0.013	0.018333333333333333	21.21261242903528
0.015	0.018333333333333333	20.977326490895344
0.017	0.018333333333333333	20.757667263663745
0.019	0.018333333333333333	20.478643253955077
0.021	0.018333333333333333	20.42553342864113
0.023	0.018333333333333333	20.159830262908123
0.025	0.018333333333333333	20.14790169204285
0.027	0.018333333333333333	19.852187447893805
0.029	0.018333333333333333	19.796924769218755
0.031	0.018333333333333333	19.501638097381754
0.033	0.018333333333333333	19.603174516601175
0.035	0.018333333333333333	19.335970975492938
0.037	0.018333333333333333	19.280401124338127
0.039	0.018333333333333333	19.115077143912742
0.041	0.018333333333333333	18.86054727877786
0.043	0.018333333333333333	19.221560624315195
0.045	0.018333333333333333	18.845948479356707
0.047	0.018333333333333333	18.769575500572135
0.049	0.018333333333333333	18.518261072291228
0.051	0.018333333333333333	18.497641785088497
0.053	0.018333333333333333	18.152801298796764
0.055	0.018333333333333333	18.31532022829454
0.057	0.018333333333333333	18.264026933906987
0.059	0.018333333333333333	17.845316599048807
0.061	0.018333333333333333	17.958645284355807
0.063	0.018333333333333333	17.804494604528546
0.065	0.018333333333333333	17.92227764018493
0.067	0.018333333333333333	17.516812532076766
0.069	0.018333333333333333	17.399029496420383
0.071	0.018333333333333333	17.33449097528282
0.073	0.018333333333333333	16.823665351516823
0.075	0.018333333333333333	16.70588231586044
0.077	0.018333333333333333	16.572350923235916
0.079	0.018333333333333333	16.2358786866147
0.081	0.018333333333333333	16.572350923235916
0.083	0.018333333333333333	16.418200243408656
0.085	0.018333333333333333	16.705882315860446
0.087	0.018333333333333333	NaN
0.089	0.018333333333333333	15.725053062848712
0.091	0.018333333333333333	14.626440774180601
0.093	0.018333333333333333	15.319587954740546
0.095	0.018333333333333333	15.319587954740546
0.097	0.018333333333333333	14.626440774180601
0.099	0.018333333333333333	15.319587954740546
0.101	0.018333333333333333	NaN
0.103	0.018333333333333333	NaN
0.105	0.018333333333333333	14.626440774180601
0.107	0.018333333333333333	NaN
0.109	0.018333333333333333	NaN
0.001	0.021666666666666667	26.423597363926355
0.003	0.021666666666666667	22.68445157498269
0.005	0.021666666666666667	22.060107314346773
0.007	0.021666666666666667	21.61761766130181
0.009	0.021666666666666667	21.308549371630413
0.011	0.021666666666666667	20.950799736561912
0.013	0.021666666666666667	20.75549098424115
0.015	0.021666666666666667	20.501371505032633
0.017	0.021666666666666667	20.400992319725013
0.019	0.021666666666666667	20.206170600166825
0.021	0.021666666666666667	19.98773293989003
0.023	0.021666666666666667	19.610047395888937
0.025	0.021666666666666667	19.71403710941299
0.027	0.021666666666666667	19.63707606827686
0.029	0.021666666666666667	19.43862512955302
0.031	0.021666666666666667	19.299269608642508
0.033	0.021666666666666667	19.02088992885304
0.035	0.021666666666666667	19.069092030670923
0.037	0.021666666666666667	18.983149600870192
0.039	0.021666666666666667	18.633773959413073
0.041	0.021666666666666667	18.769575500572135
0.043	0.021666666666666667	18.476588375890664
0.045	0.021666666666666667	18.20995971263671
0.047	0.021666666666666667	18.387640889874163
0.049	0.021666666666666667	18.20995971263671
0.051	0.021666666666666667	18.027638155842762
0.053	0.021666666666666667	17.717483227538917
0.055	0.021666666666666667	17.92227764018493
0.057	0.021666666666666667	17.717483227538917
0.059	0.021666666666666667	17.570879753347047
0.061	0.021666666666666667	17.33449097528281
0.063	0.021666666666666667	17.26549810379586
0.065	0.021666666666666667	17.024336046978974
0.067	0.021666666666666667	17.191390131642137
0.069	0.021666666666666667	17.516812532076766
0.071	0.021666666666666667	16.929025867174655
0.073	0.021666666666666667	17.111347423968603
0.075	0.021666666666666667	16.70588231586044
0.077	0.021666666666666667	16.70588231586044
0.079	0.021666666666666667	16.012735135300492
0.081	0.021666666666666667	16.012735135300492
0.083	0.021666666666666667	15.319587954740546
0.085	0.021666666666666667	15.725053062848719
0.087	0.021666666666666667	15.319587954740546
0.089	0.021666666666666667	14.626440774180601
0.091	0.021666666666666667	16.012735135300492
0.093	0.021666666666666667	16.012735135300492
0.095	0.021666666666666667	15.319587954740546
0.097	0.021666666666666667	14.626440774180601
0.099	0.021666666666666667	NaN
0.101	0.021666666666666667	14.626440774180608
0.103	0.021666666666666667	15.319587954740546
0.105	0.021666666666666667	14.626440774180601
0.107	0.021666666666666667	NaN
0.109	0.021666666666666667	NaN
0.001	0.025	26.03484981159483
0.003	0.025	22.315354111045398
0.005	0.025	21.645737427895646
0.007	0.025	21.233090960378817
0.009	0.025	20.90870752107661
0.011	0.025	20.545334628453748
0.013	0.025	20.366233686359838
0.015	0.025	20.077479227746302
0.017	0.025	19.94456076802482
0.019	0.025	19.707845139165066
0.021	0.025	19.75040475358386
0.023	0.025	19.413932516962646
0.025	0.025	18.995888626647623
0.027	0.025	19.353828592892942
0.029	0.025	19.06909203067092
0.031	0.025	18.995888626647623
0.033	0.025	18.538463779608747
0.035	0.025	18.61542482074488
0.037	0.025	18.410630408098864
0.039	0.025	18.455082170669698
0.041	0.025	17.76193499010975
0.043	0.025	18.092176676980333
0.045	0.025	18.12294833564708
0.047	0.025	17.884537312202085
0.049	0.025	17.76193499010975
0.051	0.025	17.265498103795863
0.053	0.025	17.33449097528281
0.055	0.025	17.33449097528281
0.057	0.025	17.76193499010975
0.059	0.025	17.111347423968606
0.061	0.025	16.929025867174648
0.063	0.025	17.024336046978974
0.065	0.025	16.823665351516823
0.067	0.025	16.572350923235916
0.069	0.025	16.2358786866147
0.071	0.025	16.418200243408663
0.073	0.025	16.2358786866147
0.075	0.025	15.725053062848712
0.077	0.025	16.418200243408656
0.079	0.025	15.319587954740546
0.081	0.025	16.418200243408656
0.083	0.025	15.319587954740546
0.085	0.025	15.319587954740554
0.087	0.025	15.319587954740546
0.089	0.025	NaN
0.091	0.025	NaN
0.093	0.025	14.626440774180601
0.095	0.025	NaN
0.097	0.025	14.626440774180601
0.099	0.025	15.319587954740546
0.101	0.025	NaN
0.103	0.025	NaN
0.105	0.025	14.626440774180601
0.107	0.025	NaN
0.109	0.025	NaN
0.001	0.028333333333333332	25.675678621842245
0.003	0.028333333333333332	21.931628989573642
0.005	0.028333333333333332	21.280593294363822
0.007	0.028333333333333332	20.887932458501645
0.009	0.028333333333333332	20.506973760581303
0.011	0.028333333333333332	20.246841639897752
0.013	0.028333333333333332	20.09871144785208
0.015	0.028333333333333332	19.802590506754434
0.017	0.028333333333333332	19.531715552619033
0.019	0.028333333333333332	19.46272268113208
0.021	0.028333333333333332	19.371372902543854
0.023	0.028333333333333332	19.0452813819772
0.025	0.028333333333333332	18.769575500572138
0.027	0.028333333333333332	19.0452813819772
0.029	0.028333333333333332	18.55826640690493
0.031	0.028333333333333332	18.538463779608747
0.033	0.028333333333333332	18.433103263950922
0.035	0.028333333333333332	18.23735868682483
0.037	0.028333333333333332	18.152801298796764
0.039	0.028333333333333332	17.92227764018493
0.041	0.028333333333333332	17.845316599048804
0.043	0.028333333333333332	17.67096321190403
0.045	0.028333333333333332	17.45965411823682
0.047	0.028333333333333332	17.622173047734595
0.049	0.028333333333333332	17.670963211904027
0.051	0.028333333333333332	17.459654118236823
0.053	0.028333333333333332	16.929025867174648
0.055	0.028333333333333332	17.45965411823682
0.057	0.028333333333333332	17.024336046978974
0.059	0.028333333333333332	16.235878686614708
0.061	0.028333333333333332	16.572350923235916
0.063	0.028333333333333332	16.70588231586044
0.065	0.028333333333333332	16.823665351516823
0.067	0.028333333333333332	16.70588231586044
0.069	0.028333333333333332	15.319587954740548
0.071	0.028333333333333332	16.23587868661471
0.073	0.028333333333333332	16.572350923235916
0.075	0.028333333333333332	15.319587954740548
0.077	0.028333333333333332	15.319587954740548
0.079	0.028333333333333332	14.626440774180603
0.081	0.028333333333333332	15.725053062848712
0.083	0.028333333333333332	15.725053062848712
0.085	0.028333333333333332	15.725053062848719
0.087	0.028333333333333332	NaN
0.089	0.028333333333333332	15.319587954740548
0.091	0.028333333333333332	14.626440774180603
0.093	0.028333333333333332	NaN
0.095	0.028333333333333332	NaN
0.097	0.028333333333333332	14.626440774180603
0.099	0.028333333333333332	NaN
0.101	0.028333333333333332	15.319587954740555
0.103	0.028333333333333332	14.626440774180603
0.105	0.028333333333333332	NaN
0.107	0.028333333333333332	NaN
0.109	0.028333333333333332	NaN
0.001	0.03166666666666667	25.37571075370027
0.003	0.03166666666666667	21.628596728584224
0.005	0.03166666666666667	21.033320760249918
0.007	0.03166666666666667	20.584865467210385
0.009	0.03166666666666667	20.282432585000457
0.011	0.03166666666666667	19.97354830489807
0.013	0.03166666666666667	19.63707606827686
0.015	0.03166666666666667	19.610047395888937
0.017	0.03166666666666667	19.317788656409746
0.019	0.03166666666666667	19.0452813819772
0.021	0.03166666666666667	18.84594847935671
0.023	0.03166666666666667	18.86054727877786
0.025	0.03166666666666667	18.753575159225694
0.027	0.03166666666666667	18.65179246491575
0.029	0.03166666666666667	18.29000242031025
0.031	0.03166666666666667	18.34001284088491
0.033	0.03166666666666667	18.538463779608747
0.035	0.03166666666666667	17.761934990109754
0.037	0.03166666666666667	18.060427978665746
0.039	0.03166666666666667	17.92227764018493
0.041	0.03166666666666667	17.670963211904024
0.043	0.03166666666666667	17.265498103795863
0.045	0.03166666666666667	17.26549810379586
0.047	0.03166666666666667	16.572350923235916
0.049	0.03166666666666667	16.929025867174648
0.051	0.03166666666666667	17.19139013164214
0.053	0.03166666666666667	17.111347423968603
0.055	0.03166666666666667	16.012735135300492
0.057	0.03166666666666667	16.2358786866147
0.059	0.03166666666666667	16.012735135300495
0.061	0.03166666666666667	16.418200243408656
0.063	0.03166666666666667	16.929025867174648
0.065	0.03166666666666667	15.319587954740546
0.067	0.03166666666666667	15.725053062848712
0.069	0.03166666666666667	16.012735135300492
0.071	0.03166666666666667	NaN
0.073	0.03166666666666667	14.626440774180601
0.075	0.03166666666666667	15.319587954740546
0.077	0.03166666666666667	15.319587954740546
0.079	0.03166666666666667	15.725053062848712
0.081	0.03166666666666667	14.626440774180601
0.083	0.03166666666666667	15.319587954740546
0.085	0.03166666666666667	14.626440774180608
0.087	0.03166666666666667	NaN
0.089	0.03166666666666667	NaN
0.091	0.03166666666666667	14.626440774180601
0.093	0.03166666666666667	NaN
0.095	0.03166666666666667	NaN
0.097	0.03166666666666667	NaN
0.099	0.03166666666666667	NaN
0.101	0.03166666666666667	15.319587954740554
0.103	0.03166666666666667	NaN
0.105	0.03166666666666667	NaN
0.107	0.03166666666666667	NaN
0.109	0.03166666666666667	14.626440774180601
0.001	0.035	25.080157339257486
0.003	0.035	21.329628887421464
0.005	0.035	20.710940187255773
0.007	0.035	20.27541501234181
0.009	0.035	19.87346484634109
0.011	0.035	19.656878695573038
0.013	0.035	19.231610960168695
0.015	0.035	19.06909203067092
0.017	0.035	18.983149600870195
0.019	0.035	18.816095516207028
0.021	0.035	18.615424820744877
0.023	0.035	18.633773959413073
0.025	0.035	18.36411039246397
0.027	0.035	18.264026933906987
0.029	0.035	17.761934990109754
0.031	0.035	17.92227764018493
0.033	0.035	17.459654118236816
0.035	0.035	17.111347423968606
0.037	0.035	17.76193499010975
0.039	0.035	17.33449097528281
0.041	0.035	17.33449097528281
0.043	0.035	16.92902586717465
0.045	0.035	17.399029496420383
0.047	0.035	16.929025867174648
0.049	0.035	17.399029496420383
0.051	0.035	15.31958795474055
0.053	0.035	16.572350923235916
0.055	0.035	17.024336046978974
0.057	0.035	15.319587954740546
0.059	0.035	16.41820024340866
0.061	0.035	16.2358786866147
0.063	0.035	15.725053062848712
0.065	0.035	15.319587954740546
0.067	0.035	16.418200243408656
0.069	0.035	15.319587954740546
0.071	0.035	NaN
0.073	0.035	15.725053062848712
0.075	0.035	NaN
0.077	0.035	14.626440774180601
0.079	0.035	15.319587954740546
0.081	0.035	NaN
0.083	0.035	NaN
0.085	0.035	NaN
0.087	0.035	14.626440774180601
0.089	0.035	NaN
0.091	0.035	NaN
0.093	0.035	NaN
0.095	0.035	NaN
0.097	0.035	NaN
0.099	0.035	NaN
0.101	0.035	14.626440774180608
0.103	0.035	NaN
0.105	0.035	NaN
0.107	0.035	NaN
0.109	0.035	NaN
0.001	0.03833333333333333	24.820842669749176
0.003	0.03833333333333333	21.05616025221974
0.005	0.03833333333333333	20.478643253955077
0.007	0.03833333333333333	20.020068320532964
0.009	0.03833333333333333	19.623653047944718
0.011	0.03833333333333333	19.362639222575098
0.013	0.03833333333333333	18.957174114466934
0.015	0.03833333333333333	18.970246196034285
0.017	0.03833333333333333	18.669492042015154
0.019	0.03833333333333333	18.455082170669698
0.021	0.03833333333333333	18.31532022829454
0.023	0.03833333333333333	17.717483227538917
0.025	0.03833333333333333	18.237358686824827
0.027	0.03833333333333333	17.76193499010975
0.029	0.03833333333333333	17.71748322753892
0.031	0.03833333333333333	17.76193499010975
0.033	0.03833333333333333	17.26549810379586
0.035	0.03833333333333333	17.51681253207677
0.037	0.03833333333333333	17.111347423968603
0.039	0.03833333333333333	17.570879753347043
0.041	0.03833333333333333	17.024336046978974
0.043	0.03833333333333333	17.19139013164214
0.045	0.03833333333333333	16.823665351516823
0.047	0.03833333333333333	17.459654118236816
0.049	0.03833333333333333	16.2358786866147
0.051	0.03833333333333333	16.235878686614704
0.053	0.03833333333333333	16.418200243408656
0.055	0.03833333333333333	16.70588231586044
0.057	0.03833333333333333	15.725053062848712
0.059	0.03833333333333333	16.41820024340866
0.061	0.03833333333333333	15.319587954740546
0.063	0.03833333333333333	16.2358786866147
0.065	0.03833333333333333	14.626440774180601
0.067	0.03833333333333333	15.319587954740546
0.069	0.03833333333333333	15.725053062848712
0.071	0.03833333333333333	15.319587954740554
0.073	0.03833333333333333	15.725053062848712
0.075	0.03833333333333333	NaN
0.077	0.03833333333333333	NaN
0.079	0.03833333333333333	NaN
0.081	0.03833333333333333	NaN
0.083	0.03833333333333333	15.319587954740546
0.085	0.03833333333333333	15.725053062848719
0.087	0.03833333333333333	NaN
0.089	0.03833333333333333	NaN
0.091	0.03833333333333333	NaN
0.093	0.03833333333333333	NaN
0.095	0.03833333333333333	14.626440774180601
0.097	0.03833333333333333	14.626440774180601
0.099	0.03833333333333333	NaN
0.101	0.03833333333333333	NaN
0.103	0.03833333333333333	14.626440774180601
0.105	0.03833333333333333	NaN
0.107	0.03833333333333333	NaN
0.109	0.03833333333333333	NaN
0.001	0.041666666666666664	24.563266386327243
0.003	0.041666666666666664	20.83099853674929
0.005	0.041666666666666664	20.213689432580853
0.007	0.041666666666666664	19.819397625070813
0.009	0.041666666666666664	19.501638097381754
0.011	0.041666666666666664	19.22156062431519
0.013	0.041666666666666664	19.0452813819772
0.015	0.041666666666666664	18.720785336402702
0.017	0.041666666666666664	18.47658837589066
0.019	0.041666666666666664	18.09217667698033
0.021	0.041666666666666664	18.26402693390699
0.023	0.041666666666666664	18.060427978665746
0.025	0.041666666666666664	17.670963211904027
0.027	0.041666666666666664	17.191390131642137
0.029	0.041666666666666664	17.516812532076766
0.031	0.041666666666666664	17.399029496420383
0.033	0.041666666666666664	17.804494604528546
0.035	0.041666666666666664	17.399029496420386
0.037	0.041666666666666664	16.572350923235916
0.039	0.041666666666666664	17.111347423968603
0.041	0.041666666666666664	16.572350923235916
0.043	0.041666666666666664	16.57235092323592
0.045	0.041666666666666664	15.725053062848712
0.047	0.041666666666666664	16.2358786866147
0.049	0.041666666666666664	15.319587954740546
0.051	0.041666666666666664	15.725053062848716
0.053	0.041666666666666664	16.012735135300492
0.055	0.041666666666666664	14.626440774180601
0.057	0.041666666666666664	15.319587954740546
0.059	0.041666666666666664	14.626440774180605
0.061	0.041666666666666664	14.626440774180601
0.063	0.041666666666666664	15.319587954740546
0.065	0.041666666666666664	14.626440774180601
0.067	0.041666666666666664	15.319587954740546
0.069	0.041666666666666664	15.725053062848712
0.071	0.041666666666666664	NaN
0.073	0.041666666666666664	14.626440774180601
0.075	0.041666666666666664	15.319587954740546
0.077	0.041666666666666664	14.626440774180601
0.079	0.041666666666666664	NaN
0.081	0.041666666666666664	NaN
0.083	0.041666666666666664	NaN
0.085	0.041666666666666664	NaN
0.087	0.041666666666666664	NaN
0.089	0.041666666666666664	NaN
0.091	0.041666666666666664	15.319587954740546
0.093	0.041666666666666664	14.626440774180601
0.095	0.041666666666666664	14.626440774180601
0.097	0.041666666666666664	NaN
0.099	0.041666666666666664	NaN
0.101	0.041666666666666664	NaN
0.103	0.041666666666666664	NaN
0.105	0.041666666666666664	NaN
0.107	0.041666666666666664	NaN
0.109	0.041666666666666664	NaN
0.001	0.045	24.341005026288215
0.003	0.045	20.539943779818874
0.005	0.045	19.983027048852616
0.007	0.045	19.501638097381754
0.009	0.045	19.201151752683984
0.011	0.045	18.903106893196657
0.013	0.045	18.80082804407624
0.015	0.045	18.152801298796764
0.017	0.045	18.152801298796764
0.019	0.045	18.237358686824827
0.021	0.045	17.334490975282815
0.023	0.045	17.670963211904024
0.025	0.045	17.71748322753892
0.027	0.045	17.111347423968603
0.029	0.045	17.399029496420386
0.031	0.045	17.26549810379586
0.033	0.045	17.191390131642137
0.035	0.045	16.823665351516826
0.037	0.045	16.012735135300492
0.039	0.045	16.418200243408656
0.041	0.045	16.2358786866147
0.043	0.045	16.012735135300495
0.045	0.045	16.2358786866147
0.047	0.045	16.2358786866147
0.049	0.045	15.319587954740546
0.051	0.045	14.626440774180605
0.053	0.045	14.626440774180601
0.055	0.045	14.626440774180601
0.057	0.045	14.626440774180601
0.059	0.045	15.725053062848716
0.061	0.045	15.319587954740546
0.063	0.045	NaN
0.065	0.045	15.725053062848712
0.067	0.045	15.319587954740546
0.069	0.045	NaN
0.071	0.045	15.725053062848719
0.073	0.045	NaN
0.075	0.045	15.319587954740546
0.077	0.045	NaN
0.079	0.045	NaN
0.081	0.045	NaN
0.083	0.045	NaN
0.085	0.045	NaN
0.087	0.045	NaN
0.089	0.045	NaN
0.091	0.045	NaN
0.093	0.045	NaN
0.095	0.045	NaN
0.097	0.045	NaN
0.099	0.045	NaN
0.101	0.045	14.626440774180608
0.103	0.045	NaN
0.105	0.045	NaN
0.107	0.045	NaN
0.109	0.045	NaN
0.001	0.04833333333333333	24.135477339871667
0.003	0.04833333333333333	20.394761769974373
0.005	0.04833333333333333	19.868187789240245
0.007	0.04833333333333333	19.454754511482903
0.009	0.04833333333333333	19.06909203067092
0.011	0.04833333333333333	18.737314638353915
0.013	0.04833333333333333	18.47658837589066
0.015	0.04833333333333333	18.264026933906987
0.017	0.04833333333333333	18.09217667698033
0.019	0.04833333333333333	17.670963211904024
0.021	0.04833333333333333	18.06042797866575
0.023	0.04833333333333333	17.26549810379586
0.025	0.04833333333333333	17.111347423968603
0.027	0.04833333333333333	17.111347423968603
0.029	0.04833333333333333	17.111347423968603
0.031	0.04833333333333333	16.823665351516823
0.033	0.04833333333333333	16.823665351516823
0.035	0.04833333333333333	16.92902586717465
0.037	0.04833333333333333	17.26549810379586
0.039	0.04833333333333333	16.572350923235916
0.041	0.04833333333333333	15.319587954740546
0.043	0.04833333333333333	17.024336046978977
0.045	0.04833333333333333	16.418200243408656
0.047	0.04833333333333333	16.012735135300492
0.049	0.04833333333333333	15.319587954740546
0.051	0.04833333333333333	15.31958795474055
0.053	0.04833333333333333	NaN
0.055	0.04833333333333333	16.012735135300492
0.057	0.04833333333333333	14.626440774180601
0.059	0.04833333333333333	15.31958795474055
0.061	0.04833333333333333	16.012735135300492
0.063	0.04833333333333333	15.725053062848712
0.065	0.04833333333333333	16.012735135300492
0.067	0.04833333333333333	14.626440774180601
0.069	0.04833333333333333	NaN
0.071	0.04833333333333333	NaN
0.073	0.04833333333333333	NaN
0.075	0.04833333333333333	NaN
0.077	0.04833333333333333	14.626440774180601
0.079	0.04833333333333333	14.626440774180601
0.081	0.04833333333333333	NaN
0.083	0.04833333333333333	14.626440774180601
0.085	0.04833333333333333	15.319587954740554
0.087	0.04833333333333333	NaN
0.089	0.04833333333333333	14.626440774180601
0.091	0.04833333333333333	NaN
0.093	0.04833333333333333	NaN
0.095	0.04833333333333333	NaN
0.097	0.04833333333333333	14.626440774180601
0.099	0.04833333333333333	NaN
0.101	0.04833333333333333	NaN
0.103	0.04833333333333333	NaN
0.105	0.04833333333333333	NaN
0.107	0.04833333333333333	NaN
0.109	0.04833333333333333	14.626440774180601
0.001	0.051666666666666666	23.960502073146543
0.003	0.051666666666666666	20.143893670645312
0.005	0.051666666666666666	19.55369445933781
0.007	0.051666666666666666	19.261169762410237
0.009	0.051666666666666666	18.769575500572135
0.011	0.051666666666666666	18.65179246491575
0.013	0.051666666666666666	18.29000242031025
0.015	0.051666666666666666	18.36411039246397
0.017	0.051666666666666666	17.45965411823682
0.019	0.051666666666666666	17.459654118236816
0.021	0.051666666666666666	17.71748322753892
0.023	0.051666666666666666	17.33449097528281
0.025	0.051666666666666666	17.570879753347043
0.027	0.051666666666666666	17.024336046978974
0.029	0.051666666666666666	16.572350923235916
0.031	0.051666666666666666	16.2358786866147
0.033	0.051666666666666666	17.024336046978974
0.035	0.051666666666666666	15.725053062848716
0.037	0.051666666666666666	15.725053062848712
0.039	0.051666666666666666	16.012735135300492
0.041	0.051666666666666666	16.572350923235916
0.043	0.051666666666666666	15.31958795474055
0.045	0.051666666666666666	NaN
0.047	0.051666666666666666	15.725053062848712
0.049	0.051666666666666666	15.725053062848712
0.051	0.051666666666666666	14.626440774180605
0.053	0.051666666666666666	14.626440774180601
0.055	0.051666666666666666	15.319587954740546
0.057	0.051666666666666666	15.319587954740546
0.059	0.051666666666666666	NaN
0.061	0.051666666666666666	15.319587954740546
0.063	0.051666666666666666	14.626440774180601
0.065	0.051666666666666666	14.626440774180601
0.067	0.051666666666666666	14.626440774180601
0.069	0.051666666666666666	14.626440774180601
0.071	0.051666666666666666	14.626440774180608
0.073	0.051666666666666666	14.626440774180601
0.075	0.051666666666666666	14.626440774180601
0.077	0.051666666666666666	NaN
0.079	0.051666666666666666	NaN
0.081	0.051666666666666666	NaN
0.083	0.051666666666666666	14.626440774180601
0.085	0.051666666666666666	NaN
0.087	0.051666666666666666	15.725053062848712
0.089	0.051666666666666666	NaN
0.091	0.051666666666666666	NaN
0.093	0.051666666666666666	NaN
0.095	0.051666666666666666	NaN
0.097	0.051666666666666666	NaN
0.099	0.051666666666666666	NaN
0.101	0.051666666666666666	NaN
0.103	0.051666666666666666	NaN
0.105	0.051666666666666666	NaN
0.107	0.051666666666666666	NaN
0.109	0.051666666666666666	NaN
0.001	0.055	23.756763438170758
0.003	0.055	19.968775026145416
0.005	0.055	19.241561291021863
0.007	0.055	19.137300280697456
0.009	0.055	18.55826640690493
0.011	0.055	18.410630408098864
0.013	0.055	17.99373660416708
0.015	0.055	17.761934990109754
0.017	0.055	17.761934990109754
0.019	0.055	17.334490975282815
0.021	0.055	17.265498103795863
0.023	0.055	17.024336046978974
0.025	0.055	16.823665351516826
0.027	0.055	17.111347423968603
0.029	0.055	16.705882315860443
0.031	0.055	16.572350923235916
0.033	0.055	16.572350923235916
0.035	0.055	16.705882315860443
0.037	0.055	16.012735135300495
0.039	0.055	16.012735135300495
0.041	0.055	16.41820024340866
0.043	0.055	16.235878686614708
0.045	0.055	14.626440774180605
0.047	0.055	14.626440774180605
0.049	0.055	15.31958795474055
0.051	0.055	15.319587954740554
0.053	0.055	15.31958795474055
0.055	0.055	14.626440774180605
0.057	0.055	NaN
0.059	0.055	16.0127351353005
0.061	0.055	15.725053062848714
0.063	0.055	NaN
0.065	0.055	NaN
0.067	0.055	NaN
0.069	0.055	NaN
0.071	0.055	NaN
0.073	0.055	NaN
0.075	0.055	14.626440774180605
0.077	0.055	NaN
0.079	0.055	14.626440774180605
0.081	0.055	NaN
0.083	0.055	NaN
0.085	0.055	14.62644077418061
0.087	0.055	NaN
0.089	0.055	NaN
0.091	0.055	NaN
0.093	0.055	14.626440774180605
0.095	0.055	NaN
0.097	0.055	NaN
0.099	0.055	NaN
0.101	0.055	NaN
0.103	0.055	NaN
0.105	0.055	NaN
0.107	0.055	NaN
0.109	0.055	NaN
0.001	0.058333333333333334	23.58008081131373
0.003	0.058333333333333334	19.86288273701055
0.005	0.058333333333333334	19.159040267333857
0.007	0.058333333333333334	18.88912065122192
0.009	0.058333333333333334	18.497641785088494
0.011	0.058333333333333334	18.264026933906987
0.013	0.058333333333333334	17.80449460452855
0.015	0.058333333333333334	17.845316599048804
0.017	0.058333333333333334	17.19139013164214
0.019	0.058333333333333334	17.26549810379586
0.021	0.058333333333333334	17.19139013164214
0.023	0.058333333333333334	17.024336046978974
0.025	0.058333333333333334	16.70588231586044
0.027	0.058333333333333334	16.929025867174648
0.029	0.058333333333333334	16.572350923235916
0.031	0.058333333333333334	16.70588231586044
0.033	0.058333333333333334	NaN
0.035	0.058333333333333334	16.823665351516826
0.037	0.058333333333333334	15.319587954740546
0.039	0.058333333333333334	15.725053062848712
0.041	0.058333333333333334	15.725053062848712
0.043	0.058333333333333334	14.626440774180605
0.045	0.058333333333333334	16.418200243408656
0.047	0.058333333333333334	14.626440774180601
0.049	0.058333333333333334	14.626440774180601
0.051	0.058333333333333334	15.725053062848716
0.053	0.058333333333333334	15.725053062848712
0.055	0.058333333333333334	14.626440774180601
0.057	0.058333333333333334	15.319587954740546
0.059	0.058333333333333334	15.31958795474055
0.061	0.058333333333333334	NaN
0.063	0.058333333333333334	15.319587954740546
0.065	0.058333333333333334	NaN
0.067	0.058333333333333334	15.319587954740546
0.069	0.058333333333333334	14.626440774180601
0.071	0.058333333333333334	NaN
0.073	0.058333333333333334	15.319587954740546
0.075	0.058333333333333334	14.626440774180601
0.077	0.058333333333333334	NaN
0.079	0.058333333333333334	NaN
0.081	0.058333333333333334	14.626440774180601
0.083	0.058333333333333334	NaN
0.085	0.058333333333333334	NaN
0.087	0.058333333333333334	NaN
0.089	0.058333333333333334	NaN
0.091	0.058333333333333334	14.626440774180601
0.093	0.058333333333333334	NaN
0.095	0.058333333333333334	NaN
0.097	0.058333333333333334	NaN
0.099	0.058333333333333334	NaN
0.101	0.058333333333333334	NaN
0.103	0.058333333333333334	NaN
0.105	0.058333333333333334	NaN
0.107	0.058333333333333334	NaN
0.109	0.058333333333333334	NaN
0.001	0.06166666666666667	23.4330145946842
0.003	0.06166666666666667	19.68268657952891
0.005	0.06166666666666667	19.092348892835183
0.007	0.06166666666666667	18.455082170669694
0.009	0.06166666666666667	18.34001284088491
0.011	0.06166666666666667	17.88453731220208
0.013	0.06166666666666667	17.57087975334704
0.015	0.06166666666666667	17.516812532076766
0.017	0.06166666666666667	17.399029496420383
0.019	0.06166666666666667	17.670963211904024
0.021	0.06166666666666667	17.111347423968603
0.023	0.06166666666666667	16.82366535151682
0.025	0.06166666666666667	16.70588231586044
0.027	0.06166666666666667	16.705882315860435
0.029	0.06166666666666667	16.2358786866147
0.031	0.06166666666666667	16.012735135300492
0.033	0.06166666666666667	15.72505306284871
0.035	0.06166666666666667	16.235878686614704
0.037	0.06166666666666667	15.72505306284871
0.039	0.06166666666666667	15.319587954740545
0.041	0.06166666666666667	16.012735135300492
0.043	0.06166666666666667	15.725053062848712
0.045	0.06166666666666667	15.72505306284871
0.047	0.06166666666666667	16.418200243408656
0.049	0.06166666666666667	15.72505306284871
0.051	0.06166666666666667	15.725053062848712
0.053	0.06166666666666667	15.319587954740545
0.055	0.06166666666666667	NaN
0.057	0.06166666666666667	14.6264407741806
0.059	0.06166666666666667	NaN
0.061	0.06166666666666667	15.319587954740545
0.063	0.06166666666666667	NaN
0.065	0.06166666666666667	NaN
0.067	0.06166666666666667	14.6264407741806
0.069	0.06166666666666667	NaN
0.071	0.06166666666666667	NaN
0.073	0.06166666666666667	14.6264407741806
0.075	0.06166666666666667	15.319587954740545
0.077	0.06166666666666667	NaN
0.079	0.06166666666666667	NaN
0.081	0.06166666666666667	NaN
0.083	0.06166666666666667	NaN
0.085	0.06166666666666667	NaN
0.087	0.06166666666666667	14.6264407741806
0.089	0.06166666666666667	NaN
0.091	0.06166666666666667	NaN
0.093	0.06166666666666667	NaN
0.095	0.06166666666666667	NaN
0.097	0.06166666666666667	NaN
0.099	0.06166666666666667	NaN
0.101	0.06166666666666667	NaN
0.103	0.06166666666666667	NaN
0.105	0.06166666666666667	NaN
0.107	0.06166666666666667	NaN
0.109	0.06166666666666667	NaN
0.001	0.065	23.265851598321092
0.003	0.065	19.64372061099553
0.005	0.065	18.88912065122192
0.007	0.065	18.51826107229123
0.009	0.065	18.340012840884913
0.011	0.065	17.845316599048804
0.013	0.065	17.334490975282815
0.015	0.065	17.024336046978977
0.017	0.065	17.265498103795863
0.019	0.065	16.929025867174648
0.021	0.065	16.92902586717465
0.023	0.065	16.41820024340866
0.025	0.065	16.012735135300495
0.027	0.065	16.012735135300495
0.029	0.065	15.725053062848716
0.031	0.065	16.012735135300495
0.033	0.065	16.41820024340866
0.035	0.065	15.725053062848717
0.037	0.065	15.31958795474055
0.039	0.065	15.31958795474055
0.041	0.065	14.626440774180605
0.043	0.065	15.319587954740554
0.045	0.065	NaN
0.047	0.065	14.626440774180605
0.049	0.065	14.626440774180605
0.051	0.065	15.725053062848717
0.053	0.065	NaN
0.055	0.065	14.626440774180605
0.057	0.065	14.626440774180605
0.059	0.065	NaN
0.061	0.065	NaN
0.063	0.065	NaN
0.065	0.065	15.31958795474055
0.067	0.065	14.626440774180605
0.069	0.065	14.626440774180605
0.071	0.065	NaN
0.073	0.065	NaN
0.075	0.065	NaN
0.077	0.065	NaN
0.079	0.065	NaN
0.081	0.065	14.626440774180605
0.083	0.065	NaN
0.085	0.065	14.62644077418061
0.087	0.065	NaN
0.089	0.065	NaN
0.091	0.065	14.626440774180605
0.093	0.065	NaN
0.095	0.065	NaN
0.097	0.065	NaN
0.099	0.065	NaN
0.101	0.065	NaN
0.103	0.065	NaN
0.105	0.065	NaN
0.107	0.065	NaN
0.109	0.065	NaN
0.001	0.06833333333333333	23.128723352861083
0.003	0.06833333333333333	19.422231319777342
0.005	0.06833333333333333	18.753575159225694
0.007	0.06833333333333333	18.387640889874163
0.009	0.06833333333333333	18.264026933906987
0.011	0.06833333333333333	17.57087975334704
0.013	0.06833333333333333	17.1113474239686
0.015	0.06833333333333333	17.191390131642137
0.017	0.06833333333333333	17.399029496420383
0.019	0.06833333333333333	16.929025867174644
0.021	0.06833333333333333	16.572350923235916
0.023	0.06833333333333333	16.2358786866147
0.025	0.06833333333333333	16.2358786866147
0.027	0.06833333333333333	16.2358786866147
0.029	0.06833333333333333	15.319587954740546
0.031	0.06833333333333333	16.2358786866147
0.033	0.06833333333333333	16.2358786866147
0.035	0.06833333333333333	14.626440774180603
0.037	0.06833333333333333	14.6264407741806
0.039	0.06833333333333333	15.319587954740545
0.041	0.06833333333333333	NaN
0.043	0.06833333333333333	15.319587954740548
0.045	0.06833333333333333	NaN
0.047	0.06833333333333333	14.6264407741806
0.049	0.06833333333333333	15.72505306284871
0.051	0.06833333333333333	NaN
0.053	0.06833333333333333	14.6264407741806
0.055	0.06833333333333333	15.319587954740545
0.057	0.06833333333333333	14.6264407741806
0.059	0.06833333333333333	NaN
0.061	0.06833333333333333	NaN
0.063	0.06833333333333333	NaN
0.065	0.06833333333333333	14.6264407741806
0.067	0.06833333333333333	14.6264407741806
0.069	0.06833333333333333	NaN
0.071	0.06833333333333333	NaN
0.073	0.06833333333333333	NaN
0.075	0.06833333333333333	NaN
0.077	0.06833333333333333	NaN
0.079	0.06833333333333333	NaN
0.081	0.06833333333333333	NaN
0.083	0.06833333333333333	NaN
0.085	0.06833333333333333	NaN
0.087	0.06833333333333333	NaN
0.089	0.06833333333333333	NaN
0.091	0.06833333333333333	NaN
0.093	0.06833333333333333	NaN
0.095	0.06833333333333333	NaN
0.097	0.06833333333333333	NaN
0.099	0.06833333333333333	NaN
0.101	0.06833333333333333	NaN
0.103	0.06833333333333333	NaN
0.105	0.06833333333333333	NaN
0.107	0.06833333333333333	NaN
0.109	0.06833333333333333	NaN
0.001	0.07166666666666667	22.996293377698134
0.003	0.07166666666666667	19.211408252851175
0.005	0.07166666666666667	18.596732687732725
0.007	0.07166666666666667	18.410630408098864
0.009	0.07166666666666667	18.06042797866575
0.011	0.07166666666666667	17.399029496420386
0.013	0.07166666666666667	17.399029496420386
0.015	0.07166666666666667	17.570879753347047
0.017	0.07166666666666667	16.92902586717465
0.019	0.07166666666666667	17.024336046978974
0.021	0.07166666666666667	16.57235092323592
0.023	0.07166666666666667	14.626440774180605
0.025	0.07166666666666667	16.235878686614704
0.027	0.07166666666666667	16.823665351516823
0.029	0.07166666666666667	15.31958795474055
0.031	0.07166666666666667	16.012735135300495
0.033	0.07166666666666667	16.012735135300495
0.035	0.07166666666666667	14.626440774180608
0.037	0.07166666666666667	15.31958795474055
0.039	0.07166666666666667	NaN
0.041	0.07166666666666667	15.31958795474055
0.043	0.07166666666666667	NaN
0.045	0.07166666666666667	14.626440774180605
0.047	0.07166666666666667	15.31958795474055
0.049	0.07166666666666667	15.31958795474055
0.051	0.07166666666666667	14.626440774180608
0.053	0.07166666666666667	NaN
0.055	0.07166666666666667	NaN
0.057	0.07166666666666667	NaN
0.059	0.07166666666666667	NaN
0.061	0.07166666666666667	NaN
0.063	0.07166666666666667	14.626440774180605
0.065	0.07166666666666667	NaN
0.067	0.07166666666666667	NaN
0.069	0.07166666666666667	14.626440774180605
0.071	0.07166666666666667	NaN
0.073	0.07166666666666667	14.626440774180605
0.075	0.07166666666666667	NaN
0.077	0.07166666666666667	NaN
0.079	0.07166666666666667	NaN
0.081	0.07166666666666667	NaN
0.083	0.07166666666666667	NaN
0.085	0.07166666666666667	NaN
0.087	0.07166666666666667	NaN
0.089	0.07166666666666667	NaN
0.091	0.07166666666666667	NaN
0.093	0.07166666666666667	NaN
0.095	0.07166666666666667	NaN
0.097	0.07166666666666667	NaN
0.099	0.07166666666666667	NaN
0.101	0.07166666666666667	NaN
0.103	0.07166666666666667	NaN
0.105	0.07166666666666667	NaN
0.107	0.07166666666666667	NaN
0.109	0.07166666666666667	NaN
0.001	0.075	22.862066494144916
0.003	0.075	19.06909203067092
0.005	0.075	18.476588375890664
0.007	0.075	17.761934990109754
0.009	0.075	17.334490975282815
0.011	0.075	17.334490975282815
0.013	0.075	17.111347423968606
0.015	0.075	16.823665351516823
0.017	0.075	15.725053062848716
0.019	0.075	16.572350923235916
0.021	0.075	16.012735135300495
0.023	0.075	15.31958795474055
0.025	0.075	16.57235092323592
0.027	0.075	16.012735135300495
0.029	0.075	15.31958795474055
0.031	0.075	15.725053062848714
0.033	0.075	15.725053062848714
0.035	0.075	15.725053062848717
0.037	0.075	NaN
0.039	0.075	15.725053062848714
0.041	0.075	15.31958795474055
0.043	0.075	14.626440774180608
0.045	0.075	NaN
0.047	0.075	14.626440774180605
0.049	0.075	15.31958795474055
0.051	0.075	NaN
0.053	0.075	NaN
0.055	0.075	14.626440774180605
0.057	0.075	NaN
0.059	0.075	NaN
0.061	0.075	14.626440774180605
0.063	0.075	NaN
0.065	0.075	NaN
0.067	0.075	NaN
0.069	0.075	NaN
0.071	0.075	NaN
0.073	0.075	NaN
0.075	0.075	14.626440774180605
0.077	0.075	NaN
0.079	0.075	NaN
0.081	0.075	NaN
0.083	0.075	NaN
0.085	0.075	14.62644077418061
0.087	0.075	NaN
0.089	0.075	NaN
0.091	0.075	NaN
0.093	0.075	NaN
0.095	0.075	NaN
0.097	0.075	NaN
0.099	0.075	NaN
0.101	0.075	NaN
0.103	0.075	NaN
0.105	0.075	NaN
0.107	0.075	NaN
0.109	0.075	NaN
0.001	0.07833333333333334	22.73536493015594
0.003	0.07833333333333334	18.970246196034285
0.005	0.07833333333333334	18.364110392463967
0.007	0.07833333333333334	17.958645284355804
0.009	0.07833333333333334	17.717483227538917
0.011	0.07833333333333334	17.191390131642137
0.013	0.07833333333333334	16.705882315860435
0.015	0.07833333333333334	15.72505306284871
0.017	0.07833333333333334	16.929025867174648
0.019	0.07833333333333334	15.72505306284871
0.021	0.07833333333333334	16.70588231586044
0.023	0.07833333333333334	16.2358786866147
0.025	0.07833333333333334	16.2358786866147
0.027	0.07833333333333334	14.6264407741806
0.029	0.07833333333333334	15.725053062848712
0.031	0.07833333333333334	15.319587954740545
0.033	0.07833333333333334	16.012735135300492
0.035	0.07833333333333334	15.725053062848712
0.037	0.07833333333333334	15.72505306284871
0.039	0.07833333333333334	16.012735135300492
0.041	0.07833333333333334	14.6264407741806
0.043	0.07833333333333334	15.319587954740548
0.045	0.07833333333333334	14.6264407741806
0.047	0.07833333333333334	NaN
0.049	0.07833333333333334	NaN
0.051	0.07833333333333334	15.319587954740548
0.053	0.07833333333333334	14.6264407741806
0.055	0.07833333333333334	NaN
0.057	0.07833333333333334	NaN
0.059	0.07833333333333334	NaN
0.061	0.07833333333333334	14.6264407741806
0.063	0.07833333333333334	NaN
0.065	0.07833333333333334	14.6264407741806
0.067	0.07833333333333334	14.6264407741806
0.069	0.07833333333333334	14.6264407741806
0.071	0.07833333333333334	NaN
0.073	0.07833333333333334	NaN
0.075	0.07833333333333334	14.6264407741806
0.077	0.07833333333333334	NaN
0.079	0.07833333333333334	NaN
0.081	0.07833333333333334	NaN
0.083	0.07833333333333334	NaN
0.085	0.07833333333333334	NaN
0.087	0.07833333333333334	NaN
0.089	0.07833333333333334	NaN
0.091	0.07833333333333334	NaN
0.093	0.07833333333333334	NaN
0.095	0.07833333333333334	NaN
0.097	0.07833333333333334	NaN
0.099	0.07833333333333334	NaN
0.101	0.07833333333333334	NaN
0.103	0.07833333333333334	NaN
0.105	0.07833333333333334	NaN
0.107	0.07833333333333334	NaN
0.109	0.07833333333333334	NaN
0.001	0.08166666666666667	22.610903506442803
0.003	0.08166666666666667	18.88912065122192
0.005	0.08166666666666667	18.18178883567002
0.007	0.08166666666666667	17.958645284355807
0.009	0.08166666666666667	17.111347423968606
0.011	0.08166666666666667	17.024336046978977
0.013	0.08166666666666667	17.024336046978977
0.015	0.08166666666666667	16.572350923235916
0.017	0.08166666666666667	16.235878686614704
0.019	0.08166666666666667	15.725053062848714
0.021	0.08166666666666667	14.626440774180606
0.023	0.08166666666666667	15.31958795474055
0.025	0.08166666666666667	NaN
0.027	0.08166666666666667	15.31958795474055
0.029	0.08166666666666667	16.012735135300495
0.031	0.08166666666666667	15.31958795474055
0.033	0.08166666666666667	15.31958795474055
0.035	0.08166666666666667	14.626440774180608
0.037	0.08166666666666667	14.626440774180605
0.039	0.08166666666666667	14.626440774180605
0.041	0.08166666666666667	NaN
0.043	0.08166666666666667	15.319587954740554
0.045	0.08166666666666667	NaN
0.047	0.08166666666666667	NaN
0.049	0.08166666666666667	NaN
0.051	0.08166666666666667	14.626440774180608
0.053	0.08166666666666667	14.626440774180605
0.055	0.08166666666666667	NaN
0.057	0.08166666666666667	14.626440774180605
0.059	0.08166666666666667	NaN
0.061	0.08166666666666667	14.626440774180605
0.063	0.08166666666666667	NaN
0.065	0.08166666666666667	14.626440774180605
0.067	0.08166666666666667	NaN
0.069	0.08166666666666667	NaN
0.071	0.08166666666666667	NaN
0.073	0.08166666666666667	NaN
0.075	0.08166666666666667	NaN
0.077	0.08166666666666667	14.626440774180605
0.079	0.08166666666666667	NaN
0.081	0.08166666666666667	NaN
0.083	0.08166666666666667	NaN
0.085	0.08166666666666667	NaN
0.087	0.08166666666666667	NaN
0.089	0.08166666666666667	NaN
0.091	0.08166666666666667	NaN
0.093	0.08166666666666667	NaN
0.095	0.08166666666666667	NaN
0.097	0.08166666666666667	NaN
0.099	0.08166666666666667	NaN
0.101	0.08166666666666667	NaN
0.103	0.08166666666666667	NaN
0.105	0.08166666666666667	NaN
0.107	0.08166666666666667	NaN
0.109	0.08166666666666667	NaN
0.001	0.085	22.461228881568793
0.003	0.085	18.59673268773272
0.005	0.085	18.027638155842755
0.007	0.085	17.717483227538917
0.009	0.085	17.33449097528281
0.011	0.085	17.191390131642137
0.013	0.085	16.418200243408656
0.015	0.085	17.02433604697897
0.017	0.085	16.572350923235916
0.019	0.085	16.572350923235913
0.021	0.085	16.929025867174648
0.023	0.085	16.2358786866147
0.025	0.085	16.2358786866147
0.027	0.085	14.6264407741806
0.029	0.085	NaN
0.031	0.085	16.2358786866147
0.033	0.085	15.319587954740545
0.035	0.085	15.319587954740548
0.037	0.085	14.6264407741806
0.039	0.085	14.6264407741806
0.041	0.085	15.319587954740545
0.043	0.085	NaN
0.045	0.085	NaN
0.047	0.085	NaN
0.049	0.085	14.6264407741806
0.051	0.085	NaN
0.053	0.085	NaN
0.055	0.085	NaN
0.057	0.085	NaN
0.059	0.085	14.626440774180603
0.061	0.085	14.6264407741806
0.063	0.085	NaN
0.065	0.085	NaN
0.067	0.085	NaN
0.069	0.085	NaN
0.071	0.085	NaN
0.073	0.085	NaN
0.075	0.085	NaN
0.077	0.085	NaN
0.079	0.085	NaN
0.081	0.085	NaN
0.083	0.085	NaN
0.085	0.085	14.626440774180606
0.087	0.085	NaN
0.089	0.085	NaN
0.091	0.085	NaN
0.093	0.085	NaN
0.095	0.085	NaN
0.097	0.085	NaN
0.099	0.085	NaN
0.101	0.085	NaN
0.103	0.085	NaN
0.105	0.085	NaN
0.107	0.085	NaN
0.109	0.085	NaN
0.001	0.08833333333333333	22.373173681934226
0.003	0.08833333333333333	18.51826107229123
0.005	0.08833333333333333	18.23735868682483
0.007	0.08833333333333333	17.622173047734595
0.009	0.08833333333333333	17.334490975282815
0.011	0.08833333333333333	16.41820024340866
0.013	0.08833333333333333	16.235878686614704
0.015	0.08833333333333333	16.41820024340866
0.017	0.08833333333333333	16.57235092323592
0.019	0.08833333333333333	16.012735135300495
0.021	0.08833333333333333	15.725053062848716
0.023	0.08833333333333333	15.31958795474055
0.025	0.08833333333333333	15.31958795474055
0.027	0.08833333333333333	15.31958795474055
0.029	0.08833333333333333	16.012735135300495
0.031	0.08833333333333333	14.626440774180605
0.033	0.08833333333333333	15.31958795474055
0.035	0.08833333333333333	14.626440774180608
0.037	0.08833333333333333	14.626440774180605
0.039	0.08833333333333333	NaN
0.041	0.08833333333333333	15.31958795474055
0.043	0.08833333333333333	NaN
0.045	0.08833333333333333	NaN
0.047	0.08833333333333333	NaN
0.049	0.08833333333333333	NaN
0.051	0.08833333333333333	14.626440774180608
0.053	0.08833333333333333	NaN
0.055	0.08833333333333333	NaN
0.057	0.08833333333333333	NaN
0.059	0.08833333333333333	NaN
0.061	0.08833333333333333	NaN
0.063	0.08833333333333333	NaN
0.065	0.08833333333333333	NaN
0.067	0.08833333333333333	NaN
0.069	0.08833333333333333	14.626440774180605
0.071	0.08833333333333333	NaN
0.073	0.08833333333333333	NaN
0.075	0.08833333333333333	NaN
0.077	0.08833333333333333	NaN
0.079	0.08833333333333333	NaN
0.081	0.08833333333333333	NaN
0.083	0.08833333333333333	NaN
0.085	0.08833333333333333	NaN
0.087	0.08833333333333333	NaN
0.089	0.08833333333333333	NaN
0.091	0.08833333333333333	NaN
0.093	0.08833333333333333	NaN
0.095	0.08833333333333333	NaN
0.097	0.08833333333333333	NaN
0.099	0.08833333333333333	14.626440774180605
0.101	0.08833333333333333	NaN
0.103	0.08833333333333333	NaN
0.105	0.08833333333333333	NaN
0.107	0.08833333333333333	NaN
0.109	0.08833333333333333	NaN
0.001	0.09166666666666666	22.233325305400232
0.003	0.09166666666666666	18.47658837589066
0.005	0.09166666666666666	17.717483227538917
0.007	0.09166666666666666	17.33449097528281
0.009	0.09166666666666666	17.1113474239686
0.011	0.09166666666666666	16.2358786866147
0.013	0.09166666666666666	NaN
0.015	0.09166666666666666	16.82366535151682
0.017	0.09166666666666666	16.418200243408656
0.019	0.09166666666666666	16.418200243408656
0.021	0.09166666666666666	14.626440774180601
0.023	0.09166666666666666	16.012735135300492
0.025	0.09166666666666666	16.012735135300492
0.027	0.09166666666666666	14.6264407741806
0.029	0.09166666666666666	NaN
0.031	0.09166666666666666	14.6264407741806
0.033	0.09166666666666666	16.2358786866147
0.035	0.09166666666666666	NaN
0.037	0.09166666666666666	NaN
0.039	0.09166666666666666	NaN
0.041	0.09166666666666666	14.6264407741806
0.043	0.09166666666666666	NaN
0.045	0.09166666666666666	NaN
0.047	0.09166666666666666	NaN
0.049	0.09166666666666666	NaN
0.051	0.09166666666666666	NaN
0.053	0.09166666666666666	14.6264407741806
0.055	0.09166666666666666	NaN
0.057	0.09166666666666666	NaN
0.059	0.09166666666666666	NaN
0.061	0.09166666666666666	NaN
0.063	0.09166666666666666	NaN
0.065	0.09166666666666666	NaN
0.067	0.09166666666666666	NaN
0.069	0.09166666666666666	NaN
0.071	0.09166666666666666	NaN
0.073	0.09166666666666666	NaN
0.075	0.09166666666666666	NaN
0.077	0.09166666666666666	NaN
0.079	0.09166666666666666	NaN
0.081	0.09166666666666666	NaN
0.083	0.09166666666666666	NaN
0.085	0.09166666666666666	NaN
0.087	0.09166666666666666	NaN
0.089	0.09166666666666666	NaN
0.091	0.09166666666666666	NaN
0.093	0.09166666666666666	NaN
0.095	0.09166666666666666	NaN
0.097	0.09166666666666666	NaN
0.099	0.09166666666666666	NaN
0.101	0.09166666666666666	NaN
0.103	0.09166666666666666	NaN
0.105	0.09166666666666666	NaN
0.107	0.09166666666666666	NaN
0.109	0.09166666666666666	NaN
0.001	0.095	22.126417315132727
0.003	0.095	18.51826107229123
0.005	0.095	17.111347423968606
0.007	0.095	17.334490975282815
0.009	0.095	17.265498103795863
0.011	0.095	16.572350923235916
0.013	0.095	16.012735135300495
0.015	0.095	16.235878686614704
0.017	0.095	16.012735135300495
0.019	0.095	15.725053062848714
0.021	0.095	16.012735135300495
0.023	0.095	15.725053062848714
0.025	0.095	NaN
0.027	0.095	15.725053062848714
0.029	0.095	14.626440774180606
0.031	0.095	NaN
0.033	0.095	14.626440774180605
0.035	0.095	NaN
0.037	0.095	NaN
0.039	0.095	NaN
0.041	0.095	NaN
0.043	0.095	NaN
0.045	0.095	NaN
0.047	0.095	14.626440774180605
0.049	0.095	14.626440774180605
0.051	0.095	NaN
0.053	0.095	14.626440774180605
0.055	0.095	NaN
0.057	0.095	NaN
0.059	0.095	NaN
0.061	0.095	NaN
0.063	0.095	14.626440774180605
0.065	0.095	NaN
0.067	0.095	NaN
0.069	0.095	NaN
0.071	0.095	NaN
0.073	0.095	NaN
0.075	0.095	NaN
0.077	0.095	NaN
0.079	0.095	NaN
0.081	0.095	NaN
0.083	0.095	NaN
0.085	0.095	NaN
0.087	0.095	NaN
0.089	0.095	14.626440774180605
0.091	0.095	NaN
0.093	0.095	NaN
0.095	0.095	NaN
0.097	0.095	NaN
0.099	0.095	NaN
0.101	0.095	NaN
0.103	0.095	NaN
0.105	0.095	NaN
0.107	0.095	NaN
0.109	0.095	NaN
0.001	0.09833333333333333	22.028892294998844
0.003	0.09833333333333333	18.364110392463967
0.005	0.09833333333333333	17.804494604528546
0.007	0.09833333333333333	17.399029496420383
0.009	0.09833333333333333	16.418200243408656
0.011	0.09833333333333333	16.2358786866147
0.013	0.09833333333333333	16.2358786866147
0.015	0.09833333333333333	15.72505306284871
0.017	0.09833333333333333	15.319587954740546
0.019	0.09833333333333333	15.72505306284871
0.021	0.09833333333333333	15.725053062848712
0.023	0.09833333333333333	16.2358786866147
0.025	0.09833333333333333	14.626440774180601
0.027	0.09833333333333333	14.6264407741806
0.029	0.09833333333333333	14.626440774180601
0.031	0.09833333333333333	15.319587954740545
0.033	0.09833333333333333	NaN
0.035	0.09833333333333333	14.626440774180603
0.037	0.09833333333333333	14.6264407741806
0.039	0.09833333333333333	NaN
0.041	0.09833333333333333	14.6264407741806
0.043	0.09833333333333333	15.319587954740548
0.045	0.09833333333333333	NaN
0.047	0.09833333333333333	NaN
0.049	0.09833333333333333	15.319587954740545
0.051	0.09833333333333333	NaN
0.053	0.09833333333333333	NaN
0.055	0.09833333333333333	NaN
0.057	0.09833333333333333	NaN
0.059	0.09833333333333333	NaN
0.061	0.09833333333333333	NaN
0.063	0.09833333333333333	NaN
0.065	0.09833333333333333	14.6264407741806
0.067	0.09833333333333333	14.6264407741806
0.069	0.09833333333333333	NaN
0.071	0.09833333333333333	NaN
0.073	0.09833333333333333	NaN
0.075	0.09833333333333333	NaN
0.077	0.09833333333333333	NaN
0.079	0.09833333333333333	NaN
0.081	0.09833333333333333	NaN
0.083	0.09833333333333333	NaN
0.085	0.09833333333333333	NaN
0.087	0.09833333333333333	NaN
0.089	0.09833333333333333	NaN
0.091	0.09833333333333333	NaN
0.093	0.09833333333333333	NaN
0.095	0.09833333333333333	NaN
0.097	0.09833333333333333	NaN
0.099	0.09833333333333333	NaN
0.101	0.09833333333333333	NaN
0.103	0.09833333333333333	NaN
0.105	0.09833333333333333	NaN
0.107	0.09833333333333333	NaN
0.109	0.09833333333333333	NaN
0.001	0.10166666666666667	21.949611492124074
0.003	0.10166666666666667	18.410630408098864
0.005	0.10166666666666667	17.45965411823682
0.007	0.10166666666666667	17.024336046978977
0.009	0.10166666666666667	16.823665351516823
0.011	0.10166666666666667	16.41820024340866
0.013	0.10166666666666667	14.626440774180605
0.015	0.10166666666666667	16.235878686614704
0.017	0.10166666666666667	14.626440774180606
0.019	0.10166666666666667	15.725053062848714
0.021	0.10166666666666667	NaN
0.023	0.10166666666666667	15.31958795474055
0.025	0.10166666666666667	14.626440774180606
0.027	0.10166666666666667	15.31958795474055
0.029	0.10166666666666667	14.626440774180606
0.031	0.10166666666666667	15.31958795474055
0.033	0.10166666666666667	NaN
0.035	0.10166666666666667	15.319587954740554
0.037	0.10166666666666667	15.31958795474055
0.039	0.10166666666666667	14.626440774180605
0.041	0.10166666666666667	15.31958795474055
0.043	0.10166666666666667	NaN
0.045	0.10166666666666667	NaN
0.047	0.10166666666666667	NaN
0.049	0.10166666666666667	NaN
0.051	0.10166666666666667	NaN
0.053	0.10166666666666667	NaN
0.055	0.10166666666666667	NaN
0.057	0.10166666666666667	NaN
0.059	0.10166666666666667	NaN
0.061	0.10166666666666667	NaN
0.063	0.10166666666666667	NaN
0.065	0.10166666666666667	NaN
0.067	0.10166666666666667	NaN
0.069	0.10166666666666667	NaN
0.071	0.10166666666666667	14.62644077418061
0.073	0.10166666666666667	NaN
0.075	0.10166666666666667	NaN
0.077	0.10166666666666667	NaN
0.079	0.10166666666666667	NaN
0.081	0.10166666666666667	NaN
0.083	0.10166666666666667	NaN
0.085	0.10166666666666667	NaN
0.087	0.10166666666666667	NaN
0.089	0.10166666666666667	NaN
0.091	0.10166666666666667	NaN
0.093	0.10166666666666667	NaN
0.095	0.10166666666666667	NaN
0.097	0.10166666666666667	NaN
0.099	0.10166666666666667	NaN
0.101	0.10166666666666667	NaN
0.103	0.10166666666666667	NaN
0.105	0.10166666666666667	NaN
0.107	0.10166666666666667	NaN
0.109	0.10166666666666667	NaN
0.001	0.105	21.840945188331744
0.003	0.105	17.958645284355804
0.005	0.105	17.459654118236816
0.007	0.105	17.1113474239686
0.009	0.105	16.012735135300492
0.011	0.105	16.572350923235913
0.013	0.105	15.319587954740546
0.015	0.105	15.72505306284871
0.017	0.105	16.012735135300492
0.019	0.105	15.72505306284871
0.021	0.105	NaN
0.023	0.105	14.6264407741806
0.025	0.105	15.725053062848712
0.027	0.105	15.72505306284871
0.029	0.105	NaN
0.031	0.105	14.6264407741806
0.033	0.105	NaN
0.035	0.105	14.626440774180603
0.037	0.105	NaN
0.039	0.105	NaN
0.041	0.105	14.6264407741806
0.043	0.105	NaN
0.045	0.105	NaN
0.047	0.105	NaN
0.049	0.105	14.6264407741806
0.051	0.105	NaN
0.053	0.105	15.319587954740545
0.055	0.105	NaN
0.057	0.105	NaN
0.059	0.105	NaN
0.061	0.105	NaN
0.063	0.105	NaN
0.065	0.105	NaN
0.067	0.105	NaN
0.069	0.105	NaN
0.071	0.105	14.626440774180606
0.073	0.105	NaN
0.075	0.105	NaN
0.077	0.105	NaN
0.079	0.105	NaN
0.081	0.105	NaN
0.083	0.105	NaN
0.085	0.105	NaN
0.087	0.105	NaN
0.089	0.105	NaN
0.091	0.105	NaN
0.093	0.105	NaN
0.095	0.105	NaN
0.097	0.105	NaN
0.099	0.105	NaN
0.101	0.105	NaN
0.103	0.105	NaN
0.105	0.105	NaN
0.107	0.105	NaN
0.109	0.105	NaN
0.001	0.10833333333333334	21.724816412771393
0.003	0.10833333333333334	18.02763815584276
0.005	0.10833333333333334	17.670963211904027
0.007	0.10833333333333334	16.823665351516823
0.009	0.10833333333333334	16.235878686614704
0.011	0.10833333333333334	16.41820024340866
0.013	0.10833333333333334	16.235878686614704
0.015	0.10833333333333334	16.572350923235916
0.017	0.10833333333333334	NaN
0.019	0.10833333333333334	16.235878686614704
0.021	0.10833333333333334	14.626440774180606
0.023	0.10833333333333334	NaN
0.025	0.10833333333333334	15.31958795474055
0.027	0.10833333333333334	15.31958795474055
0.029	0.10833333333333334	14.626440774180606
0.031	0.10833333333333334	NaN
0.033	0.10833333333333334	NaN
0.035	0.10833333333333334	NaN
0.037	0.10833333333333334	15.31958795474055
0.039	0.10833333333333334	14.626440774180605
0.041	0.10833333333333334	NaN
0.043	0.10833333333333334	NaN
0.045	0.10833333333333334	NaN
0.047	0.10833333333333334	NaN
0.049	0.10833333333333334	NaN
0.051	0.10833333333333334	NaN
0.053	0.10833333333333334	NaN
0.055	0.10833333333333334	NaN
0.057	0.10833333333333334	NaN
0.059	0.10833333333333334	NaN
0.061	0.10833333333333334	NaN
0.063	0.10833333333333334	NaN
0.065	0.10833333333333334	NaN
0.067	0.10833333333333334	NaN
0.069	0.10833333333333334	NaN
0.071	0.10833333333333334	14.62644077418061
0.073	0.10833333333333334	NaN
0.075	0.10833333333333334	NaN
0.077	0.10833333333333334	14.626440774180605
0.079	0.10833333333333334	NaN
0.081	0.10833333333333334	NaN
0.083	0.10833333333333334	NaN
0.085	0.10833333333333334	NaN
0.087	0.10833333333333334	NaN
0.089	0.10833333333333334	NaN
0.091	0.10833333333333334	NaN
0.093	0.10833333333333334	NaN
0.095	0.10833333333333334	NaN
0.097	0.10833333333333334	NaN
0.099	0.10833333333333334	NaN
0.101	0.10833333333333334	NaN
0.103	0.10833333333333334	14.626440774180605
0.105	0.10833333333333334	NaN
0.107	0.10833333333333334	NaN
0.109	0.10833333333333334	NaN
0.001	0.11166666666666666	21.671345891309976
0.003	0.11166666666666666	18.26402693390699
0.005	0.11166666666666666	17.265498103795863
0.007	0.11166666666666666	16.823665351516823
0.009	0.11166666666666666	16.70588231586044
0.011	0.11166666666666666	16.572350923235916
0.013	0.11166666666666666	16.012735135300495
0.015	0.11166666666666666	16.012735135300495
0.017	0.11166666666666666	15.31958795474055
0.019	0.11166666666666666	14.626440774180605
0.021	0.11166666666666666	14.626440774180606
0.023	0.11166666666666666	15.31958795474055
0.025	0.11166666666666666	NaN
0.027	0.11166666666666666	NaN
0.029	0.11166666666666666	14.626440774180606
0.031	0.11166666666666666	14.626440774180605
0.033	0.11166666666666666	NaN
0.035	0.11166666666666666	14.626440774180608
0.037	0.11166666666666666	NaN
0.039	0.11166666666666666	NaN
0.041	0.11166666666666666	NaN
0.043	0.11166666666666666	NaN
0.045	0.11166666666666666	NaN
0.047	0.11166666666666666	NaN
0.049	0.11166666666666666	14.626440774180605
0.051	0.11166666666666666	NaN
0.053	0.11166666666666666	NaN
0.055	0.11166666666666666	NaN
0.057	0.11166666666666666	NaN
0.059	0.11166666666666666	NaN
0.061	0.11166666666666666	NaN
0.063	0.11166666666666666	NaN
0.065	0.11166666666666666	NaN
0.067	0.11166666666666666	NaN
0.069	0.11166666666666666	NaN
0.071	0.11166666666666666	NaN
0.073	0.11166666666666666	NaN
0.075	0.11166666666666666	NaN
0.077	0.11166666666666666	NaN
0.079	0.11166666666666666	NaN
0.081	0.11166666666666666	NaN
0.083	0.11166666666666666	NaN
0.085	0.11166666666666666	NaN
0.087	0.11166666666666666	NaN
0.089	0.11166666666666666	NaN
0.091	0.11166666666666666	NaN
0.093	0.11166666666666666	NaN
0.095	0.11166666666666666	NaN
0.097	0.11166666666666666	NaN
0.099	0.11166666666666666	NaN
0.101	0.11166666666666666	NaN
0.103	0.11166666666666666	NaN
0.105	0.11166666666666666	NaN
0.107	0.11166666666666666	NaN
0.109	0.11166666666666666	NaN
0.001	0.115	21.539183594673776
0.003	0.115	17.92227764018493
0.005	0.115	16.705882315860435
0.007	0.115	16.82366535151682
0.009	0.115	15.72505306284871
0.011	0.115	15.319587954740546
0.013	0.115	15.319587954740546
0.015	0.115	15.319587954740546
0.017	0.115	NaN
0.019	0.115	15.319587954740545
0.021	0.115	16.2358786866147
0.023	0.115	14.6264407741806
0.025	0.115	14.626440774180601
0.027	0.115	14.6264407741806
0.029	0.115	14.626440774180601
0.031	0.115	15.72505306284871
0.033	0.115	NaN
0.035	0.115	NaN
0.037	0.115	14.6264407741806
0.039	0.115	NaN
0.041	0.115	NaN
0.043	0.115	NaN
0.045	0.115	14.6264407741806
0.047	0.115	NaN
0.049	0.115	NaN
0.051	0.115	NaN
0.053	0.115	NaN
0.055	0.115	NaN
0.057	0.115	NaN
0.059	0.115	NaN
0.061	0.115	NaN
0.063	0.115	NaN
0.065	0.115	NaN
0.067	0.115	NaN
0.069	0.115	NaN
0.071	0.115	NaN
0.073	0.115	NaN
0.075	0.115	NaN
0.077	0.115	NaN
0.079	0.115	NaN
0.081	0.115	NaN
0.083	0.115	NaN
0.085	0.115	NaN
0.087	0.115	NaN
0.089	0.115	NaN
0.091	0.115	NaN
0.093	0.115	NaN
0.095	0.115	NaN
0.097	0.115	NaN
0.099	0.115	NaN
0.101	0.115	NaN
0.103	0.115	NaN
0.105	0.115	NaN
0.107	0.115	NaN
0.109	0.115	NaN
0.001	0.11833333333333333	21.461625360327908
0.003	0.11833333333333333	18.23735868682483
0.005	0.11833333333333333	17.265498103795863
0.007	0.11833333333333333	17.024336046978977
0.009	0.11833333333333333	16.012735135300495
0.011	0.11833333333333333	15.31958795474055
0.013	0.11833333333333333	15.725053062848714
0.015	0.11833333333333333	14.626440774180605
0.017	0.11833333333333333	14.626440774180606
0.019	0.11833333333333333	15.31958795474055
0.021	0.11833333333333333	15.31958795474055
0.023	0.11833333333333333	14.626440774180605
0.025	0.11833333333333333	NaN
0.027	0.11833333333333333	NaN
0.029	0.11833333333333333	14.626440774180606
0.031	0.11833333333333333	16.235878686614704
0.033	0.11833333333333333	NaN
0.035	0.11833333333333333	NaN
0.037	0.11833333333333333	NaN
0.039	0.11833333333333333	14.626440774180605
0.041	0.11833333333333333	14.626440774180605
0.043	0.11833333333333333	NaN
0.045	0.11833333333333333	14.626440774180605
0.047	0.11833333333333333	NaN
0.049	0.11833333333333333	NaN
0.051	0.11833333333333333	NaN
0.053	0.11833333333333333	15.31958795474055
0.055	0.11833333333333333	NaN
0.057	0.11833333333333333	NaN
0.059	0.11833333333333333	NaN
0.061	0.11833333333333333	NaN
0.063	0.11833333333333333	NaN
0.065	0.11833333333333333	14.626440774180605
0.067	0.11833333333333333	NaN
0.069	0.11833333333333333	NaN
0.071	0.11833333333333333	NaN
0.073	0.11833333333333333	NaN
0.075	0.11833333333333333	NaN
0.077	0.11833333333333333	NaN
0.079	0.11833333333333333	NaN
0.081	0.11833333333333333	NaN
0.083	0.11833333333333333	NaN
0.085	0.11833333333333333	NaN
0.087	0.11833333333333333	NaN
0.089	0.11833333333333333	NaN
0.091	0.11833333333333333	NaN
0.093	0.11833333333333333	NaN
0.095	0.11833333333333333	NaN
0.097	0.11833333333333333	NaN
0.099	0.11833333333333333	NaN
0.101	0.11833333333333333	NaN
0.103	0.11833333333333333	NaN
0.105	0.11833333333333333	NaN
0.107	0.11833333333333333	NaN
0.109	0.11833333333333333	NaN
0.001	0.12166666666666667	21.489198687232
0.003	0.12166666666666667	17.62217304773459
0.005	0.12166666666666667	16.705882315860435
0.007	0.12166666666666667	16.012735135300492
0.009	0.12166666666666667	15.319587954740546
0.011	0.12166666666666667	16.012735135300492
0.013	0.12166666666666667	15.72505306284871
0.015	0.12166666666666667	15.72505306284871
0.017	0.12166666666666667	15.319587954740546
0.019	0.12166666666666667	16.012735135300492
0.021	0.12166666666666667	15.319587954740546
0.023	0.12166666666666667	15.319587954740545
0.025	0.12166666666666667	15.725053062848712
0.027	0.12166666666666667	NaN
0.029	0.12166666666666667	NaN
0.031	0.12166666666666667	15.72505306284871
0.033	0.12166666666666667	15.319587954740545
0.035	0.12166666666666667	14.626440774180603
0.037	0.12166666666666667	NaN
0.039	0.12166666666666667	NaN
0.041	0.12166666666666667	15.319587954740545
0.043	0.12166666666666667	14.626440774180603
0.045	0.12166666666666667	14.6264407741806
0.047	0.12166666666666667	NaN
0.049	0.12166666666666667	NaN
0.051	0.12166666666666667	NaN
0.053	0.12166666666666667	NaN
0.055	0.12166666666666667	NaN
0.057	0.12166666666666667	NaN
0.059	0.12166666666666667	NaN
0.061	0.12166666666666667	NaN
0.063	0.12166666666666667	NaN
0.065	0.12166666666666667	14.6264407741806
0.067	0.12166666666666667	NaN
0.069	0.12166666666666667	NaN
0.071	0.12166666666666667	NaN
0.073	0.12166666666666667	NaN
0.075	0.12166666666666667	NaN
0.077	0.12166666666666667	NaN
0.079	0.12166666666666667	NaN
0.081	0.12166666666666667	NaN
0.083	0.12166666666666667	NaN
0.085	0.12166666666666667	NaN
0.087	0.12166666666666667	NaN
0.089	0.12166666666666667	NaN
0.091	0.12166666666666667	NaN
0.093	0.12166666666666667	NaN
0.095	0.12166666666666667	NaN
0.097	0.12166666666666667	NaN
0.099	0.12166666666666667	NaN
0.101	0.12166666666666667	NaN
0.103	0.12166666666666667	NaN
0.105	0.12166666666666667	NaN
0.107	0.12166666666666667	NaN
0.109	0.12166666666666667	NaN
0.001	0.125	21.372852902753976
0.003	0.125	17.191390131642137
0.005	0.125	16.82366535151682
0.007	0.125	16.418200243408656
0.009	0.125	16.012735135300492
0.011	0.125	15.72505306284871
0.013	0.125	16.2358786866147
0.015	0.125	14.626440774180601
0.017	0.125	NaN
0.019	0.125	15.319587954740545
0.021	0.125	14.626440774180601
0.023	0.125	14.6264407741806
0.025	0.125	15.319587954740546
0.027	0.125	14.6264407741806
0.029	0.125	NaN
0.031	0.125	NaN
0.033	0.125	14.6264407741806
0.035	0.125	NaN
0.037	0.125	NaN
0.039	0.125	NaN
0.041	0.125	14.6264407741806
0.043	0.125	14.626440774180603
0.045	0.125	NaN
0.047	0.125	NaN
0.049	0.125	NaN
0.051	0.125	NaN
0.053	0.125	NaN
0.055	0.125	NaN
0.057	0.125	NaN
0.059	0.125	NaN
0.061	0.125	NaN
0.063	0.125	14.6264407741806
0.065	0.125	NaN
0.067	0.125	NaN
0.069	0.125	NaN
0.071	0.125	NaN
0.073	0.125	NaN
0.075	0.125	NaN
0.077	0.125	NaN
0.079	0.125	NaN
0.081	0.125	NaN
0.083	0.125	NaN
0.085	0.125	NaN
0.087	0.125	NaN
0.089	0.125	NaN
0.091	0.125	NaN
0.093	0.125	NaN
0.095	0.125	NaN
0.097	0.125	NaN
0.099	0.125	NaN
0.101	0.125	NaN
0.103	0.125	NaN
0.105	0.125	NaN
0.107	0.125	NaN
0.109	0.125	NaN
0.001	0.12833333333333333	21.142633850223568
0.003	0.12833333333333333	17.51681253207677
0.005	0.12833333333333333	16.235878686614704
0.007	0.12833333333333333	16.70588231586044
0.009	0.12833333333333333	16.235878686614704
0.011	0.12833333333333333	15.31958795474055
0.013	0.12833333333333333	14.626440774180605
0.015	0.12833333333333333	15.725053062848714
0.017	0.12833333333333333	14.626440774180606
0.019	0.12833333333333333	15.31958795474055
0.021	0.12833333333333333	NaN
0.023	0.12833333333333333	14.626440774180605
0.025	0.12833333333333333	NaN
0.027	0.12833333333333333	14.626440774180605
0.029	0.12833333333333333	14.626440774180606
0.031	0.12833333333333333	NaN
0.033	0.12833333333333333	NaN
0.035	0.12833333333333333	NaN
0.037	0.12833333333333333	NaN
0.039	0.12833333333333333	NaN
0.041	0.12833333333333333	14.626440774180605
0.043	0.12833333333333333	NaN
0.045	0.12833333333333333	NaN
0.047	0.12833333333333333	NaN
0.049	0.12833333333333333	NaN
0.051	0.12833333333333333	NaN
0.053	0.12833333333333333	NaN
0.055	0.12833333333333333	NaN
0.057	0.12833333333333333	NaN
0.059	0.12833333333333333	NaN
0.061	0.12833333333333333	NaN
0.063	0.12833333333333333	NaN
0.065	0.12833333333333333	NaN
0.067	0.12833333333333333	NaN
0.069	0.12833333333333333	NaN
0.071	0.12833333333333333	NaN
0.073	0.12833333333333333	NaN
0.075	0.12833333333333333	NaN
0.077	0.12833333333333333	NaN
0.079	0.12833333333333333	NaN
0.081	0.12833333333333333	NaN
0.083	0.12833333333333333	NaN
0.085	0.12833333333333333	NaN
0.087	0.12833333333333333	NaN
0.089	0.12833333333333333	NaN
0.091	0.12833333333333333	NaN
0.093	0.12833333333333333	NaN
0.095	0.12833333333333333	NaN
0.097	0.12833333333333333	NaN
0.099	0.12833333333333333	NaN
0.101	0.12833333333333333	NaN
0.103	0.12833333333333333	NaN
0.105	0.12833333333333333	NaN
0.107	0.12833333333333333	NaN
0.109	0.12833333333333333	NaN
0.001	0.13166666666666665	21.117164308683112
0.003	0.13166666666666665	16.70588231586044
0.005	0.13166666666666665	17.024336046978977
0.007	0.13166666666666665	16.92902586717465
0.009	0.13166666666666665	16.235878686614704
0.011	0.13166666666666665	14.626440774180605
0.013	0.13166666666666665	15.31958795474055
0.015	0.13166666666666665	16.012735135300495
0.017	0.13166666666666665	14.626440774180606
0.019	0.13166666666666665	15.31958795474055
0.021	0.13166666666666665	14.626440774180606
0.023	0.13166666666666665	NaN
0.025	0.13166666666666665	14.626440774180606
0.027	0.13166666666666665	NaN
0.029	0.13166666666666665	14.626440774180606
0.031	0.13166666666666665	NaN
0.033	0.13166666666666665	NaN
0.035	0.13166666666666665	NaN
0.037	0.13166666666666665	14.626440774180605
0.039	0.13166666666666665	NaN
0.041	0.13166666666666665	15.31958795474055
0.043	0.13166666666666665	NaN
0.045	0.13166666666666665	15.31958795474055
0.047	0.13166666666666665	NaN
0.049	0.13166666666666665	NaN
0.051	0.13166666666666665	NaN
0.053	0.13166666666666665	NaN
0.055	0.13166666666666665	NaN
0.057	0.13166666666666665	NaN
0.059	0.13166666666666665	NaN
0.061	0.13166666666666665	NaN
0.063	0.13166666666666665	NaN
0.065	0.13166666666666665	NaN
0.067	0.13166666666666665	NaN
0.069	0.13166666666666665	NaN
0.071	0.13166666666666665	NaN
0.073	0.13166666666666665	NaN
0.075	0.13166666666666665	NaN
0.077	0.13166666666666665	NaN
0.079	0.13166666666666665	NaN
0.081	0.13166666666666665	NaN
0.083	0.13166666666666665	NaN
0.085	0.13166666666666665	NaN
0.087	0.13166666666666665	NaN
0.089	0.13166666666666665	NaN
0.091	0.13166666666666665	NaN
0.093	0.13166666666666665	NaN
0.095	0.13166666666666665	NaN
0.097	0.13166666666666665	NaN
0.099	0.13166666666666665	NaN
0.101	0.13166666666666665	NaN
0.103	0.13166666666666665	NaN
0.105	0.13166666666666665	NaN
0.107	0.13166666666666665	NaN
0.109	0.13166666666666665	NaN
0.001	0.135	21.057771856114083
0.003	0.135	17.51681253207677
0.005	0.135	16.41820024340866
0.007	0.135	16.572350923235916
0.009	0.135	16.235878686614704
0.011	0.135	16.012735135300495
0.013	0.135	NaN
0.015	0.135	15.725053062848714
0.017	0.135	NaN
0.019	0.135	15.31958795474055
0.021	0.135	NaN
0.023	0.135	14.626440774180605
0.025	0.135	15.31958795474055
0.027	0.135	NaN
0.029	0.135	NaN
0.031	0.135	NaN
0.033	0.135	15.31958795474055
0.035	0.135	NaN
0.037	0.135	14.626440774180605
0.039	0.135	15.31958795474055
0.041	0.135	NaN
0.043	0.135	NaN
0.045	0.135	NaN
0.047	0.135	NaN
0.049	0.135	NaN
0.051	0.135	NaN
0.053	0.135	14.626440774180605
0.055	0.135	14.626440774180605
0.057	0.135	NaN
0.059	0.135	NaN
0.061	0.135	NaN
0.063	0.135	NaN
0.065	0.135	NaN
0.067	0.135	NaN
0.069	0.135	NaN
0.071	0.135	NaN
0.073	0.135	NaN
0.075	0.135	NaN
0.077	0.135	NaN
0.079	0.135	NaN
0.081	0.135	NaN
0.083	0.135	NaN
0.085	0.135	NaN
0.087	0.135	NaN
0.089	0.135	NaN
0.091	0.135	NaN
0.093	0.135	NaN
0.095	0.135	NaN
0.097	0.135	NaN
0.099	0.135	NaN
0.101	0.135	NaN
0.103	0.135	NaN
0.105	0.135	NaN
0.107	0.135	NaN
0.109	0.135	NaN
0.001	0.13833333333333334	21.04480571011681
0.003	0.13833333333333334	17.622173047734588
0.005	0.13833333333333334	16.418200243408652
0.007	0.13833333333333334	16.01273513530049
0.009	0.13833333333333334	15.319587954740541
0.011	0.13833333333333334	15.319587954740541
0.013	0.13833333333333334	14.626440774180596
0.015	0.13833333333333334	NaN
0.017	0.13833333333333334	14.626440774180598
0.019	0.13833333333333334	14.626440774180596
0.021	0.13833333333333334	NaN
0.023	0.13833333333333334	NaN
0.025	0.13833333333333334	NaN
0.027	0.13833333333333334	NaN
0.029	0.13833333333333334	NaN
0.031	0.13833333333333334	15.319587954740541
0.033	0.13833333333333334	14.626440774180596
0.035	0.13833333333333334	NaN
0.037	0.13833333333333334	14.626440774180596
0.039	0.13833333333333334	NaN
0.041	0.13833333333333334	NaN
0.043	0.13833333333333334	NaN
0.045	0.13833333333333334	NaN
0.047	0.13833333333333334	14.626440774180596
0.049	0.13833333333333334	NaN
0.051	0.13833333333333334	NaN
0.053	0.13833333333333334	NaN
0.055	0.13833333333333334	NaN
0.057	0.13833333333333334	NaN
0.059	0.13833333333333334	NaN
0.061	0.13833333333333334	NaN
0.063	0.13833333333333334	NaN
0.065	0.13833333333333334	NaN
0.067	0.13833333333333334	NaN
0.069	0.13833333333333334	NaN
0.071	0.13833333333333334	NaN
0.073	0.13833333333333334	NaN
0.075	0.13833333333333334	NaN
0.077	0.13833333333333334	NaN
0.079	0.13833333333333334	NaN
0.081	0.13833333333333334	NaN
0.083	0.13833333333333334	NaN
0.085	0.13833333333333334	NaN
0.087	0.13833333333333334	NaN
0.089	0.13833333333333334	NaN
0.091	0.13833333333333334	NaN
0.093	0.13833333333333334	NaN
0.095	0.13833333333333334	NaN
0.097	0.13833333333333334	NaN
0.099	0.13833333333333334	NaN
0.101	0.13833333333333334	NaN
0.103	0.13833333333333334	NaN
0.105	0.13833333333333334	NaN
0.107	0.13833333333333334	NaN
0.109	0.13833333333333334	NaN
0.001	0.14166666666666666	20.950799736561915
0.003	0.14166666666666666	16.823665351516823
0.005	0.14166666666666666	16.41820024340866
0.007	0.14166666666666666	16.235878686614704
0.009	0.14166666666666666	14.626440774180605
0.011	0.14166666666666666	16.235878686614704
0.013	0.14166666666666666	15.725053062848714
0.015	0.14166666666666666	15.31958795474055
0.017	0.14166666666666666	14.626440774180606
0.019	0.14166666666666666	14.626440774180605
0.021	0.14166666666666666	14.626440774180606
0.023	0.14166666666666666	14.626440774180605
0.025	0.14166666666666666	15.31958795474055
0.027	0.14166666666666666	NaN
0.029	0.14166666666666666	NaN
0.031	0.14166666666666666	NaN
0.033	0.14166666666666666	14.626440774180605
0.035	0.14166666666666666	14.626440774180608
0.037	0.14166666666666666	NaN
0.039	0.14166666666666666	NaN
0.041	0.14166666666666666	NaN
0.043	0.14166666666666666	14.626440774180608
0.045	0.14166666666666666	14.626440774180605
0.047	0.14166666666666666	NaN
0.049	0.14166666666666666	NaN
0.051	0.14166666666666666	NaN
0.053	0.14166666666666666	NaN
0.055	0.14166666666666666	NaN
0.057	0.14166666666666666	NaN
0.059	0.14166666666666666	NaN
0.061	0.14166666666666666	NaN
0.063	0.14166666666666666	NaN
0.065	0.14166666666666666	14.626440774180605
0.067	0.14166666666666666	NaN
0.069	0.14166666666666666	NaN
0.071	0.14166666666666666	NaN
0.073	0.14166666666666666	NaN
0.075	0.14166666666666666	NaN
0.077	0.14166666666666666	NaN
0.079	0.14166666666666666	NaN
0.081	0.14166666666666666	NaN
0.083	0.14166666666666666	NaN
0.085	0.14166666666666666	NaN
0.087	0.14166666666666666	NaN
0.089	0.14166666666666666	NaN
0.091	0.14166666666666666	NaN
0.093	0.14166666666666666	NaN
0.095	0.14166666666666666	NaN
0.097	0.14166666666666666	NaN
0.099	0.14166666666666666	NaN
0.101	0.14166666666666666	NaN
0.103	0.14166666666666666	NaN
0.105	0.14166666666666666	NaN
0.107	0.14166666666666666	NaN
0.109	0.14166666666666666	NaN
0.001	0.145	20.886022238245527
0.003	0.145	16.92902586717465
0.005	0.145	15.725053062848714
0.007	0.145	16.92902586717465
0.009	0.145	15.31958795474055
0.011	0.145	15.31958795474055
0.013	0.145	14.626440774180605
0.015	0.145	15.31958795474055
0.017	0.145	14.626440774180606
0.019	0.145	NaN
0.021	0.145	NaN
0.023	0.145	NaN
0.025	0.145	NaN
0.027	0.145	NaN
0.029	0.145	NaN
0.031	0.145	NaN
0.033	0.145	NaN
0.035	0.145	14.626440774180608
0.037	0.145	NaN
0.039	0.145	NaN
0.041	0.145	NaN
0.043	0.145	NaN
0.045	0.145	NaN
0.047	0.145	14.626440774180605
0.049	0.145	NaN
0.051	0.145	NaN
0.053	0.145	NaN
0.055	0.145	NaN
0.057	0.145	NaN
0.059	0.145	NaN
0.061	0.145	NaN
0.063	0.145	NaN
0.065	0.145	NaN
0.067	0.145	NaN
0.069	0.145	NaN
0.071	0.145	NaN
0.073	0.145	NaN
0.075	0.145	NaN
0.077	0.145	NaN
0.079	0.145	NaN
0.081	0.145	NaN
0.083	0.145	NaN
0.085	0.145	NaN
0.087	0.145	NaN
0.089	0.145	NaN
0.091	0.145	NaN
0.093	0.145	NaN
0.095	0.145	NaN
0.097	0.145	NaN
0.099	0.145	NaN
0.101	0.145	NaN
0.103	0.145	NaN
0.105	0.145	NaN
0.107	0.145	NaN
0.109	0.145	NaN
0.001	0.14833333333333334	20.814704897263194
0.003	0.14833333333333334	17.024336046978977
0.005	0.14833333333333334	16.572350923235916
0.007	0.14833333333333334	15.725053062848714
0.009	0.14833333333333334	15.31958795474055
0.011	0.14833333333333334	16.012735135300495
0.013	0.14833333333333334	15.725053062848714
0.015	0.14833333333333334	16.012735135300495
0.017	0.14833333333333334	NaN
0.019	0.14833333333333334	NaN
0.021	0.14833333333333334	NaN
0.023	0.14833333333333334	NaN
0.025	0.14833333333333334	14.626440774180606
0.027	0.14833333333333334	NaN
0.029	0.14833333333333334	NaN
0.031	0.14833333333333334	NaN
0.033	0.14833333333333334	NaN
0.035	0.14833333333333334	NaN
0.037	0.14833333333333334	14.626440774180605
0.039	0.14833333333333334	NaN
0.041	0.14833333333333334	NaN
0.043	0.14833333333333334	NaN
0.045	0.14833333333333334	NaN
0.047	0.14833333333333334	NaN
0.049	0.14833333333333334	NaN
0.051	0.14833333333333334	14.626440774180608
0.053	0.14833333333333334	14.626440774180605
0.055	0.14833333333333334	NaN
0.057	0.14833333333333334	14.626440774180605
0.059	0.14833333333333334	NaN
0.061	0.14833333333333334	NaN
0.063	0.14833333333333334	NaN
0.065	0.14833333333333334	NaN
0.067	0.14833333333333334	NaN
0.069	0.14833333333333334	NaN
0.071	0.14833333333333334	NaN
0.073	0.14833333333333334	NaN
0.075	0.14833333333333334	NaN
0.077	0.14833333333333334	NaN
0.079	0.14833333333333334	NaN
0.081	0.14833333333333334	NaN
0.083	0.14833333333333334	NaN
0.085	0.14833333333333334	NaN
0.087	0.14833333333333334	NaN
0.089	0.14833333333333334	NaN
0.091	0.14833333333333334	NaN
0.093	0.14833333333333334	NaN
0.095	0.14833333333333334	NaN
0.097	0.14833333333333334	NaN
0.099	0.14833333333333334	NaN
0.101	0.14833333333333334	NaN
0.103	0.14833333333333334	NaN
0.105	0.14833333333333334	NaN
0.107	0.14833333333333334	NaN
0.109	0.14833333333333334	NaN
0.001	0.15166666666666667	20.73346366192286
0.003	0.15166666666666667	16.92902586717465
0.005	0.15166666666666667	16.41820024340866
0.007	0.15166666666666667	16.235878686614704
0.009	0.15166666666666667	15.31958795474055
0.011	0.15166666666666667	15.725053062848714
0.013	0.15166666666666667	14.626440774180605
0.015	0.15166666666666667	14.626440774180605
0.017	0.15166666666666667	14.626440774180606
0.019	0.15166666666666667	NaN
0.021	0.15166666666666667	14.626440774180606
0.023	0.15166666666666667	NaN
0.025	0.15166666666666667	NaN
0.027	0.15166666666666667	14.626440774180605
0.029	0.15166666666666667	NaN
0.031	0.15166666666666667	NaN
0.033	0.15166666666666667	14.626440774180605
0.035	0.15166666666666667	14.626440774180608
0.037	0.15166666666666667	NaN
0.039	0.15166666666666667	NaN
0.041	0.15166666666666667	NaN
0.043	0.15166666666666667	NaN
0.045	0.15166666666666667	NaN
0.047	0.15166666666666667	14.626440774180605
0.049	0.15166666666666667	NaN
0.051	0.15166666666666667	NaN
0.053	0.15166666666666667	NaN
0.055	0.15166666666666667	NaN
0.057	0.15166666666666667	NaN
0.059	0.15166666666666667	NaN
0.061	0.15166666666666667	NaN
0.063	0.15166666666666667	NaN
0.065	0.15166666666666667	NaN
0.067	0.15166666666666667	NaN
0.069	0.15166666666666667	NaN
0.071	0.15166666666666667	NaN
0.073	0.15166666666666667	NaN
0.075	0.15166666666666667	NaN
0.077	0.15166666666666667	NaN
0.079	0.15166666666666667	NaN
0.081	0.15166666666666667	NaN
0.083	0.15166666666666667	NaN
0.085	0.15166666666666667	NaN
0.087	0.15166666666666667	NaN
0.089	0.15166666666666667	NaN
0.091	0.15166666666666667	NaN
0.093	0.15166666666666667	NaN
0.095	0.15166666666666667	NaN
0.097	0.15166666666666667	NaN
0.099	0.15166666666666667	NaN
0.101	0.15166666666666667	NaN
0.103	0.15166666666666667	NaN
0.105	0.15166666666666667	NaN
0.107	0.15166666666666667	NaN
0.109	0.15166666666666667	NaN
0.001	0.155	20.659526995979398
0.003	0.155	16.92902586717464
0.005	0.155	15.725053062848707
0.007	0.155	15.319587954740541
0.009	0.155	16.418200243408652
0.011	0.155	15.319587954740541
0.013	0.155	14.626440774180596
0.015	0.155	15.319587954740541
0.017	0.155	NaN
0.019	0.155	15.319587954740541
0.021	0.155	NaN
0.023	0.155	NaN
0.025	0.155	NaN
0.027	0.155	NaN
0.029	0.155	NaN
0.031	0.155	NaN
0.033	0.155	14.626440774180596
0.035	0.155	14.6264407741806
0.037	0.155	14.626440774180596
0.039	0.155	NaN
0.041	0.155	14.626440774180596
0.043	0.155	NaN
0.045	0.155	NaN
0.047	0.155	NaN
0.049	0.155	NaN
0.051	0.155	NaN
0.053	0.155	NaN
0.055	0.155	NaN
0.057	0.155	NaN
0.059	0.155	NaN
0.061	0.155	14.626440774180596
0.063	0.155	NaN
0.065	0.155	NaN
0.067	0.155	NaN
0.069	0.155	NaN
0.071	0.155	NaN
0.073	0.155	NaN
0.075	0.155	NaN
0.077	0.155	NaN
0.079	0.155	NaN
0.081	0.155	NaN
0.083	0.155	NaN
0.085	0.155	NaN
0.087	0.155	NaN
0.089	0.155	NaN
0.091	0.155	NaN
0.093	0.155	NaN
0.095	0.155	NaN
0.097	0.155	NaN
0.099	0.155	NaN
0.101	0.155	NaN
0.103	0.155	NaN
0.105	0.155	NaN
0.107	0.155	NaN
0.109	0.155	NaN
0.001	0.15833333333333333	20.58744611380388
0.003	0.15833333333333333	16.92902586717465
0.005	0.15833333333333333	16.012735135300495
0.007	0.15833333333333333	16.235878686614704
0.009	0.15833333333333333	14.626440774180605
0.011	0.15833333333333333	14.626440774180605
0.013	0.15833333333333333	14.626440774180605
0.015	0.15833333333333333	15.31958795474055
0.017	0.15833333333333333	14.626440774180606
0.019	0.15833333333333333	NaN
0.021	0.15833333333333333	15.725053062848716
0.023	0.15833333333333333	NaN
0.025	0.15833333333333333	14.626440774180606
0.027	0.15833333333333333	14.626440774180605
0.029	0.15833333333333333	NaN
0.031	0.15833333333333333	NaN
0.033	0.15833333333333333	NaN
0.035	0.15833333333333333	NaN
0.037	0.15833333333333333	NaN
0.039	0.15833333333333333	NaN
0.041	0.15833333333333333	14.626440774180605
0.043	0.15833333333333333	NaN
0.045	0.15833333333333333	NaN
0.047	0.15833333333333333	NaN
0.049	0.15833333333333333	NaN
0.051	0.15833333333333333	NaN
0.053	0.15833333333333333	NaN
0.055	0.15833333333333333	NaN
0.057	0.15833333333333333	NaN
0.059	0.15833333333333333	NaN
0.061	0.15833333333333333	NaN
0.063	0.15833333333333333	NaN
0.065	0.15833333333333333	NaN
0.067	0.15833333333333333	NaN
0.069	0.15833333333333333	NaN
0.071	0.15833333333333333	NaN
0.073	0.15833333333333333	NaN
0.075	0.15833333333333333	NaN
0.077	0.15833333333333333	NaN
0.079	0.15833333333333333	NaN
0.081	0.15833333333333333	NaN
0.083	0.15833333333333333	NaN
0.085	0.15833333333333333	NaN
0.087	0.15833333333333333	NaN
0.089	0.15833333333333333	NaN
0.091	0.15833333333333333	NaN
0.093	0.15833333333333333	NaN
0.095	0.15833333333333333	NaN
0.097	0.15833333333333333	NaN
0.099	0.15833333333333333	NaN
0.101	0.15833333333333333	NaN
0.103	0.15833333333333333	NaN
0.105	0.15833333333333333	NaN
0.107	0.15833333333333333	NaN
0.109	0.15833333333333333	NaN
0.001	0.16166666666666665	20.509763162668882
0.003	0.16166666666666665	17.024336046978977
0.005	0.16166666666666665	15.725053062848714
0.007	0.16166666666666665	15.725053062848714
0.009	0.16166666666666665	15.725053062848714
0.011	0.16166666666666665	14.626440774180605
0.013	0.16166666666666665	14.626440774180605
0.015	0.16166666666666665	14.626440774180605
0.017	0.16166666666666665	14.626440774180606
0.019	0.16166666666666665	14.626440774180605
0.021	0.16166666666666665	NaN
0.023	0.16166666666666665	NaN
0.025	0.16166666666666665	14.626440774180606
0.027	0.16166666666666665	15.31958795474055
0.029	0.16166666666666665	NaN
0.031	0.16166666666666665	14.626440774180605
0.033	0.16166666666666665	14.626440774180605
0.035	0.16166666666666665	NaN
0.037	0.16166666666666665	14.626440774180605
0.039	0.16166666666666665	NaN
0.041	0.16166666666666665	15.31958795474055
0.043	0.16166666666666665	NaN
0.045	0.16166666666666665	14.626440774180605
0.047	0.16166666666666665	NaN
0.049	0.16166666666666665	NaN
0.051	0.16166666666666665	NaN
0.053	0.16166666666666665	NaN
0.055	0.16166666666666665	14.626440774180605
0.057	0.16166666666666665	NaN
0.059	0.16166666666666665	NaN
0.061	0.16166666666666665	NaN
0.063	0.16166666666666665	NaN
0.065	0.16166666666666665	NaN
0.067	0.16166666666666665	NaN
0.069	0.16166666666666665	NaN
0.071	0.16166666666666665	NaN
0.073	0.16166666666666665	NaN
0.075	0.16166666666666665	NaN
0.077	0.16166666666666665	NaN
0.079	0.16166666666666665	NaN
0.081	0.16166666666666665	NaN
0.083	0.16166666666666665	NaN
0.085	0.16166666666666665	NaN
0.087	0.16166666666666665	NaN
0.089	0.16166666666666665	NaN
0.091	0.16166666666666665	NaN
0.093	0.16166666666666665	NaN
0.095	0.16166666666666665	NaN
0.097	0.16166666666666665	NaN
0.099	0.16166666666666665	NaN
0.101	0.16166666666666665	NaN
0.103	0.16166666666666665	NaN
0.105	0.16166666666666665	NaN
0.107	0.16166666666666665	NaN
0.109	0.16166666666666665	NaN
0.001	0.165	20.506973760581307
0.003	0.165	17.111347423968606
0.005	0.165	15.725053062848714
0.007	0.165	16.012735135300495
0.009	0.165	15.725053062848714
0.011	0.165	NaN
0.013	0.165	14.626440774180605
0.015	0.165	NaN
0.017	0.165	15.31958795474055
0.019	0.165	14.626440774180605
0.021	0.165	NaN
0.023	0.165	NaN
0.025	0.165	NaN
0.027	0.165	NaN
0.029	0.165	14.626440774180606
0.031	0.165	NaN
0.033	0.165	14.626440774180605
0.035	0.165	14.626440774180608
0.037	0.165	NaN
0.039	0.165	NaN
0.041	0.165	NaN
0.043	0.165	NaN
0.045	0.165	NaN
0.047	0.165	NaN
0.049	0.165	NaN
0.051	0.165	NaN
0.053	0.165	NaN
0.055	0.165	NaN
0.057	0.165	NaN
0.059	0.165	NaN
0.061	0.165	NaN
0.063	0.165	NaN
0.065	0.165	NaN
0.067	0.165	NaN
0.069	0.165	NaN
0.071	0.165	NaN
0.073	0.165	NaN
0.075	0.165	NaN
0.077	0.165	NaN
0.079	0.165	NaN
0.081	0.165	NaN
0.083	0.165	NaN
0.085	0.165	NaN
0.087	0.165	NaN
0.089	0.165	NaN
0.091	0.165	NaN
0.093	0.165	NaN
0.095	0.165	NaN
0.097	0.165	NaN
0.099	0.165	NaN
0.101	0.165	NaN
0.103	0.165	NaN
0.105	0.165	NaN
0.107	0.165	NaN
0.109	0.165	NaN
0.001	0.16833333333333333	20.42855914955766
0.003	0.16833333333333333	17.024336046978966
0.005	0.16833333333333333	16.235878686614697
0.007	0.16833333333333333	15.319587954740541
0.009	0.16833333333333333	NaN
0.011	0.16833333333333333	14.626440774180596
0.013	0.16833333333333333	15.319587954740541
0.015	0.16833333333333333	NaN
0.017	0.16833333333333333	NaN
0.019	0.16833333333333333	NaN
0.021	0.16833333333333333	NaN
0.023	0.16833333333333333	NaN
0.025	0.16833333333333333	NaN
0.027	0.16833333333333333	NaN
0.029	0.16833333333333333	14.626440774180598
0.031	0.16833333333333333	14.626440774180596
0.033	0.16833333333333333	NaN
0.035	0.16833333333333333	NaN
0.037	0.16833333333333333	NaN
0.039	0.16833333333333333	NaN
0.041	0.16833333333333333	NaN
0.043	0.16833333333333333	14.6264407741806
0.045	0.16833333333333333	NaN
0.047	0.16833333333333333	NaN
0.049	0.16833333333333333	NaN
0.051	0.16833333333333333	NaN
0.053	0.16833333333333333	NaN
0.055	0.16833333333333333	NaN
0.057	0.16833333333333333	NaN
0.059	0.16833333333333333	NaN
0.061	0.16833333333333333	NaN
0.063	0.16833333333333333	NaN
0.065	0.16833333333333333	NaN
0.067	0.16833333333333333	14.626440774180596
0.069	0.16833333333333333	NaN
0.071	0.16833333333333333	14.626440774180603
0.073	0.16833333333333333	NaN
0.075	0.16833333333333333	NaN
0.077	0.16833333333333333	NaN
0.079	0.16833333333333333	14.626440774180596
0.081	0.16833333333333333	NaN
0.083	0.16833333333333333	NaN
0.085	0.16833333333333333	NaN
0.087	0.16833333333333333	NaN
0.089	0.16833333333333333	NaN
0.091	0.16833333333333333	NaN
0.093	0.16833333333333333	NaN
0.095	0.16833333333333333	NaN
0.097	0.16833333333333333	NaN
0.099	0.16833333333333333	NaN
0.101	0.16833333333333333	NaN
0.103	0.16833333333333333	NaN
0.105	0.16833333333333333	NaN
0.107	0.16833333333333333	NaN
0.109	0.16833333333333333	NaN
0.001	0.17166666666666666	20.431575743097092
0.003	0.17166666666666666	17.111347423968606
0.005	0.17166666666666666	16.012735135300495
0.007	0.17166666666666666	15.31958795474055
0.009	0.17166666666666666	14.626440774180605
0.011	0.17166666666666666	14.626440774180605
0.013	0.17166666666666666	NaN
0.015	0.17166666666666666	15.31958795474055
0.017	0.17166666666666666	14.626440774180606
0.019	0.17166666666666666	14.626440774180605
0.021	0.17166666666666666	14.626440774180606
0.023	0.17166666666666666	14.626440774180605
0.025	0.17166666666666666	14.626440774180606
0.027	0.17166666666666666	NaN
0.029	0.17166666666666666	NaN
0.031	0.17166666666666666	NaN
0.033	0.17166666666666666	NaN
0.035	0.17166666666666666	NaN
0.037	0.17166666666666666	14.626440774180605
0.039	0.17166666666666666	14.626440774180605
0.041	0.17166666666666666	NaN
0.043	0.17166666666666666	NaN
0.045	0.17166666666666666	NaN
0.047	0.17166666666666666	NaN
0.049	0.17166666666666666	NaN
0.051	0.17166666666666666	14.626440774180608
0.053	0.17166666666666666	NaN
0.055	0.17166666666666666	NaN
0.057	0.17166666666666666	NaN
0.059	0.17166666666666666	NaN
0.061	0.17166666666666666	NaN
0.063	0.17166666666666666	NaN
0.065	0.17166666666666666	NaN
0.067	0.17166666666666666	NaN
0.069	0.17166666666666666	NaN
0.071	0.17166666666666666	NaN
0.073	0.17166666666666666	NaN
0.075	0.17166666666666666	NaN
0.077	0.17166666666666666	NaN
0.079	0.17166666666666666	NaN
0.081	0.17166666666666666	NaN
0.083	0.17166666666666666	NaN
0.085	0.17166666666666666	NaN
0.087	0.17166666666666666	NaN
0.089	0.17166666666666666	NaN
0.091	0.17166666666666666	NaN
0.093	0.17166666666666666	NaN
0.095	0.17166666666666666	NaN
0.097	0.17166666666666666	NaN
0.099	0.17166666666666666	NaN
0.101	0.17166666666666666	NaN
0.103	0.17166666666666666	NaN
0.105	0.17166666666666666	NaN
0.107	0.17166666666666666	NaN
0.109	0.17166666666666666	NaN
0.001	0.175	20.183268835880142
0.003	0.175	16.70588231586044
0.005	0.175	16.235878686614704
0.007	0.175	15.725053062848714
0.009	0.175	14.626440774180605
0.011	0.175	14.626440774180605
0.013	0.175	15.31958795474055
0.015	0.175	14.626440774180605
0.017	0.175	15.31958795474055
0.019	0.175	NaN
0.021	0.175	NaN
0.023	0.175	NaN
0.025	0.175	NaN
0.027	0.175	NaN
0.029	0.175	NaN
0.031	0.175	14.626440774180605
0.033	0.175	NaN
0.035	0.175	NaN
0.037	0.175	NaN
0.039	0.175	NaN
0.041	0.175	NaN
0.043	0.175	NaN
0.045	0.175	NaN
0.047	0.175	NaN
0.049	0.175	NaN
0.051	0.175	NaN
0.053	0.175	NaN
0.055	0.175	NaN
0.057	0.175	NaN
0.059	0.175	NaN
0.061	0.175	NaN
0.063	0.175	NaN
0.065	0.175	NaN
0.067	0.175	NaN
0.069	0.175	14.626440774180605
0.071	0.175	NaN
0.073	0.175	NaN
0.075	0.175	NaN
0.077	0.175	NaN
0.079	0.175	NaN
0.081	0.175	NaN
0.083	0.175	NaN
0.085	0.175	NaN
0.087	0.175	NaN
0.089	0.175	NaN
0.091	0.175	NaN
0.093	0.175	NaN
0.095	0.175	NaN
0.097	0.175	NaN
0.099	0.175	NaN
0.101	0.175	NaN
0.103	0.175	NaN
0.105	0.175	NaN
0.107	0.175	NaN
0.109	0.175	NaN
0.001	0.17833333333333334	20.1947852779417
0.003	0.17833333333333334	16.572350923235916
0.005	0.17833333333333334	15.725053062848714
0.007	0.17833333333333334	NaN
0.009	0.17833333333333334	16.012735135300495
0.011	0.17833333333333334	NaN
0.013	0.17833333333333334	14.626440774180605
0.015	0.17833333333333334	NaN
0.017	0.17833333333333334	14.626440774180606
0.019	0.17833333333333334	NaN
0.021	0.17833333333333334	NaN
0.023	0.17833333333333334	14.626440774180605
0.025	0.17833333333333334	14.626440774180606
0.027	0.17833333333333334	NaN
0.029	0.17833333333333334	NaN
0.031	0.17833333333333334	14.626440774180605
0.033	0.17833333333333334	NaN
0.035	0.17833333333333334	NaN
0.037	0.17833333333333334	NaN
0.039	0.17833333333333334	NaN
0.041	0.17833333333333334	NaN
0.043	0.17833333333333334	NaN
0.045	0.17833333333333334	NaN
0.047	0.17833333333333334	NaN
0.049	0.17833333333333334	NaN
0.051	0.17833333333333334	NaN
0.053	0.17833333333333334	14.626440774180605
0.055	0.17833333333333334	NaN
0.057	0.17833333333333334	NaN
0.059	0.17833333333333334	NaN
0.061	0.17833333333333334	NaN
0.063	0.17833333333333334	NaN
0.065	0.17833333333333334	NaN
0.067	0.17833333333333334	NaN
0.069	0.17833333333333334	NaN
0.071	0.17833333333333334	NaN
0.073	0.17833333333333334	NaN
0.075	0.17833333333333334	NaN
0.077	0.17833333333333334	NaN
0.079	0.17833333333333334	NaN
0.081	0.17833333333333334	NaN
0.083	0.17833333333333334	NaN
0.085	0.17833333333333334	NaN
0.087	0.17833333333333334	NaN
0.089	0.17833333333333334	NaN
0.091	0.17833333333333334	NaN
0.093	0.17833333333333334	NaN
0.095	0.17833333333333334	NaN
0.097	0.17833333333333334	NaN
0.099	0.17833333333333334	NaN
0.101	0.17833333333333334	NaN
0.103	0.17833333333333334	NaN
0.105	0.17833333333333334	NaN
0.107	0.17833333333333334	NaN
0.109	0.17833333333333334	NaN
0.001	0.18166666666666667	20.107079697522597
0.003	0.18166666666666667	16.41820024340866
0.005	0.18166666666666667	16.012735135300495
0.007	0.18166666666666667	14.626440774180605
0.009	0.18166666666666667	NaN
0.011	0.18166666666666667	15.31958795474055
0.013	0.18166666666666667	14.626440774180605
0.015	0.18166666666666667	15.725053062848714
0.017	0.18166666666666667	NaN
0.019	0.18166666666666667	NaN
0.021	0.18166666666666667	14.626440774180606
0.023	0.18166666666666667	NaN
0.025	0.18166666666666667	NaN
0.027	0.18166666666666667	NaN
0.029	0.18166666666666667	NaN
0.031	0.18166666666666667	14.626440774180605
0.033	0.18166666666666667	NaN
0.035	0.18166666666666667	NaN
0.037	0.18166666666666667	NaN
0.039	0.18166666666666667	NaN
0.041	0.18166666666666667	NaN
0.043	0.18166666666666667	NaN
0.045	0.18166666666666667	14.626440774180605
0.047	0.18166666666666667	NaN
0.049	0.18166666666666667	NaN
0.051	0.18166666666666667	NaN
0.053	0.18166666666666667	NaN
0.055	0.18166666666666667	NaN
0.057	0.18166666666666667	NaN
0.059	0.18166666666666667	NaN
0.061	0.18166666666666667	NaN
0.063	0.18166666666666667	NaN
0.065	0.18166666666666667	NaN
0.067	0.18166666666666667	NaN
0.069	0.18166666666666667	NaN
0.071	0.18166666666666667	NaN
0.073	0.18166666666666667	NaN
0.075	0.18166666666666667	NaN
0.077	0.18166666666666667	NaN
0.079	0.18166666666666667	NaN
0.081	0.18166666666666667	NaN
0.083	0.18166666666666667	NaN
0.085	0.18166666666666667	NaN
0.087	0.18166666666666667	NaN
0.089	0.18166666666666667	NaN
0.091	0.18166666666666667	NaN
0.093	0.18166666666666667	NaN
0.095	0.18166666666666667	NaN
0.097	0.18166666666666667	NaN
0.099	0.18166666666666667	NaN
0.101	0.18166666666666667	NaN
0.103	0.18166666666666667	NaN
0.105	0.18166666666666667	NaN
0.107	0.18166666666666667	NaN
0.109	0.18166666666666667	NaN
0.001	0.185	20.250458280367933
0.003	0.185	16.57235092323591
0.005	0.185	15.725053062848707
0.007	0.185	14.626440774180596
0.009	0.185	16.418200243408652
0.011	0.185	14.626440774180596
0.013	0.185	15.319587954740541
0.015	0.185	14.626440774180596
0.017	0.185	NaN
0.019	0.185	NaN
0.021	0.185	NaN
0.023	0.185	14.626440774180596
0.025	0.185	NaN
0.027	0.185	NaN
0.029	0.185	NaN
0.031	0.185	NaN
0.033	0.185	NaN
0.035	0.185	NaN
0.037	0.185	NaN
0.039	0.185	NaN
0.041	0.185	NaN
0.043	0.185	NaN
0.045	0.185	NaN
0.047	0.185	NaN
0.049	0.185	NaN
0.051	0.185	14.6264407741806
0.053	0.185	NaN
0.055	0.185	NaN
0.057	0.185	NaN
0.059	0.185	NaN
0.061	0.185	NaN
0.063	0.185	NaN
0.065	0.185	NaN
0.067	0.185	NaN
0.069	0.185	NaN
0.071	0.185	NaN
0.073	0.185	NaN
0.075	0.185	NaN
0.077	0.185	NaN
0.079	0.185	NaN
0.081	0.185	NaN
0.083	0.185	NaN
0.085	0.185	NaN
0.087	0.185	NaN
0.089	0.185	NaN
0.091	0.185	NaN
0.093	0.185	NaN
0.095	0.185	NaN
0.097	0.185	NaN
0.099	0.185	NaN
0.101	0.185	NaN
0.103	0.185	NaN
0.105	0.185	NaN
0.107	0.185	NaN
0.109	0.185	NaN
0.001	0.18833333333333332	20.11123770767126
0.003	0.18833333333333332	16.92902586717465
0.005	0.18833333333333332	14.626440774180605
0.007	0.18833333333333332	16.235878686614704
0.009	0.18833333333333332	NaN
0.011	0.18833333333333332	14.626440774180605
0.013	0.18833333333333332	14.626440774180605
0.015	0.18833333333333332	NaN
0.017	0.18833333333333332	NaN
0.019	0.18833333333333332	NaN
0.021	0.18833333333333332	15.725053062848716
0.023	0.18833333333333332	14.626440774180605
0.025	0.18833333333333332	14.626440774180606
0.027	0.18833333333333332	NaN
0.029	0.18833333333333332	NaN
0.031	0.18833333333333332	NaN
0.033	0.18833333333333332	15.31958795474055
0.035	0.18833333333333332	NaN
0.037	0.18833333333333332	NaN
0.039	0.18833333333333332	NaN
0.041	0.18833333333333332	NaN
0.043	0.18833333333333332	NaN
0.045	0.18833333333333332	NaN
0.047	0.18833333333333332	NaN
0.049	0.18833333333333332	NaN
0.051	0.18833333333333332	NaN
0.053	0.18833333333333332	NaN
0.055	0.18833333333333332	NaN
0.057	0.18833333333333332	NaN
0.059	0.18833333333333332	NaN
0.061	0.18833333333333332	NaN
0.063	0.18833333333333332	NaN
0.065	0.18833333333333332	NaN
0.067	0.18833333333333332	NaN
0.069	0.18833333333333332	NaN
0.071	0.18833333333333332	NaN
0.073	0.18833333333333332	NaN
0.075	0.18833333333333332	NaN
0.077	0.18833333333333332	NaN
0.079	0.18833333333333332	NaN
0.081	0.18833333333333332	NaN
0.083	0.18833333333333332	NaN
0.085	0.18833333333333332	NaN
0.087	0.18833333333333332	NaN
0.089	0.18833333333333332	NaN
0.091	0.18833333333333332	NaN
0.093	0.18833333333333332	NaN
0.095	0.18833333333333332	NaN
0.097	0.18833333333333332	NaN
0.099	0.18833333333333332	NaN
0.101	0.18833333333333332	NaN
0.103	0.18833333333333332	NaN
0.105	0.18833333333333332	NaN
0.107	0.18833333333333332	NaN
0.109	0.18833333333333332	NaN
0.001	0.19166666666666668	20.055786403135045
0.003	0.19166666666666668	16.823665351516823
0.005	0.19166666666666668	16.572350923235916
0.007	0.19166666666666668	NaN
0.009	0.19166666666666668	NaN
0.011	0.19166666666666668	15.31958795474055
0.013	0.19166666666666668	14.626440774180605
0.015	0.19166666666666668	NaN
0.017	0.19166666666666668	NaN
0.019	0.19166666666666668	NaN
0.021	0.19166666666666668	NaN
0.023	0.19166666666666668	NaN
0.025	0.19166666666666668	NaN
0.027	0.19166666666666668	NaN
0.029	0.19166666666666668	NaN
0.031	0.19166666666666668	NaN
0.033	0.19166666666666668	NaN
0.035	0.19166666666666668	14.626440774180608
0.037	0.19166666666666668	NaN
0.039	0.19166666666666668	NaN
0.041	0.19166666666666668	NaN
0.043	0.19166666666666668	NaN
0.045	0.19166666666666668	NaN
0.047	0.19166666666666668	NaN
0.049	0.19166666666666668	NaN
0.051	0.19166666666666668	NaN
0.053	0.19166666666666668	NaN
0.055	0.19166666666666668	NaN
0.057	0.19166666666666668	NaN
0.059	0.19166666666666668	NaN
0.061	0.19166666666666668	NaN
0.063	0.19166666666666668	NaN
0.065	0.19166666666666668	NaN
0.067	0.19166666666666668	NaN
0.069	0.19166666666666668	14.626440774180605
0.071	0.19166666666666668	NaN
0.073	0.19166666666666668	NaN
0.075	0.19166666666666668	NaN
0.077	0.19166666666666668	NaN
0.079	0.19166666666666668	NaN
0.081	0.19166666666666668	NaN
0.083	0.19166666666666668	NaN
0.085	0.19166666666666668	NaN
0.087	0.19166666666666668	NaN
0.089	0.19166666666666668	NaN
0.091	0.19166666666666668	NaN
0.093	0.19166666666666668	NaN
0.095	0.19166666666666668	NaN
0.097	0.19166666666666668	NaN
0.099	0.19166666666666668	NaN
0.101	0.19166666666666668	NaN
0.103	0.19166666666666668	NaN
0.105	0.19166666666666668	NaN
0.107	0.19166666666666668	NaN
0.109	0.19166666666666668	NaN
0.001	0.195	19.959159567445973
0.003	0.195	16.41820024340866
0.005	0.195	14.626440774180605
0.007	0.195	14.626440774180605
0.009	0.195	14.626440774180605
0.011	0.195	NaN
0.013	0.195	NaN
0.015	0.195	NaN
0.017	0.195	14.626440774180606
0.019	0.195	14.626440774180605
0.021	0.195	NaN
0.023	0.195	NaN
0.025	0.195	NaN
0.027	0.195	NaN
0.029	0.195	14.626440774180606
0.031	0.195	NaN
0.033	0.195	NaN
0.035	0.195	NaN
0.037	0.195	NaN
0.039	0.195	NaN
0.041	0.195	NaN
0.043	0.195	NaN
0.045	0.195	NaN
0.047	0.195	14.626440774180605
0.049	0.195	NaN
0.051	0.195	NaN
0.053	0.195	NaN
0.055	0.195	NaN
0.057	0.195	NaN
0.059	0.195	NaN
0.061	0.195	NaN
0.063	0.195	NaN
0.065	0.195	NaN
0.067	0.195	NaN
0.069	0.195	NaN
0.071	0.195	NaN
0.073	0.195	NaN
0.075	0.195	NaN
0.077	0.195	NaN
0.079	0.195	NaN
0.081	0.195	NaN
0.083	0.195	NaN
0.085	0.195	NaN
0.087	0.195	NaN
0.089	0.195	NaN
0.091	0.195	NaN
0.093	0.195	NaN
0.095	0.195	NaN
0.097	0.195	NaN
0.099	0.195	NaN
0.101	0.195	NaN
0.103	0.195	NaN
0.105	0.195	NaN
0.107	0.195	NaN
0.109	0.195	NaN
0.001	0.19833333333333333	19.802590506754427
0.003	0.19833333333333333	16.57235092323591
0.005	0.19833333333333333	15.319587954740541
0.007	0.19833333333333333	14.626440774180596
0.009	0.19833333333333333	15.319587954740541
0.011	0.19833333333333333	14.626440774180596
0.013	0.19833333333333333	NaN
0.015	0.19833333333333333	NaN
0.017	0.19833333333333333	NaN
0.019	0.19833333333333333	15.319587954740541
0.021	0.19833333333333333	NaN
0.023	0.19833333333333333	NaN
0.025	0.19833333333333333	15.319587954740543
0.027	0.19833333333333333	NaN
0.029	0.19833333333333333	NaN
0.031	0.19833333333333333	NaN
0.033	0.19833333333333333	NaN
0.035	0.19833333333333333	NaN
0.037	0.19833333333333333	NaN
0.039	0.19833333333333333	NaN
0.041	0.19833333333333333	NaN
0.043	0.19833333333333333	NaN
0.045	0.19833333333333333	NaN
0.047	0.19833333333333333	NaN
0.049	0.19833333333333333	NaN
0.051	0.19833333333333333	NaN
0.053	0.19833333333333333	NaN
0.055	0.19833333333333333	NaN
0.057	0.19833333333333333	NaN
0.059	0.19833333333333333	NaN
0.061	0.19833333333333333	NaN
0.063	0.19833333333333333	NaN
0.065	0.19833333333333333	NaN
0.067	0.19833333333333333	NaN
0.069	0.19833333333333333	NaN
0.071	0.19833333333333333	NaN
0.073	0.19833333333333333	NaN
0.075	0.19833333333333333	NaN
0.077	0.19833333333333333	NaN
0.079	0.19833333333333333	NaN
0.081	0.19833333333333333	NaN
0.083	0.19833333333333333	NaN
0.085	0.19833333333333333	NaN
0.087	0.19833333333333333	NaN
0.089	0.19833333333333333	NaN
0.091	0.19833333333333333	NaN
0.093	0.19833333333333333	NaN
0.095	0.19833333333333333	NaN
0.097	0.19833333333333333	NaN
0.099	0.19833333333333333	NaN
0.101	0.19833333333333333	NaN
0.103	0.19833333333333333	NaN
0.105	0.19833333333333333	NaN
0.107	0.19833333333333333	NaN
0.109	0.19833333333333333	NaN

